Bayesian inference of the fluctuating proton shape

Using Bayesian inference, we determine probabilistic constraints on the parameters describing the fluctuating structure of protons at high energy. We employ the color glass condensate framework supplemented with a model for the spatial structure of the proton, along with experimental data from the ZEUS and H1 Collaborations on coherent and incoherent diffractive $\mathrm{J}/\psi$ production in e+p collisions at HERA. This data is found to constrain most model parameters well. This work sets the stage for future global analyses, including experimental data from e+p, p+p, and p+A collisions, to constrain the fluctuating structure of nucleons along with properties of the final state.

==> parametrizations/fixed_nq.csv <==
# m [GeV], BG [GeV^{−2}],  BGq [GeV^{−2}], smearingWidth, Qsg2muRatio, dqMin [fm]
0.193, 4.537, 0.216, 0.705, 0.808, 0.065
0.242, 4.71, 0.243, 0.376, 0.741, 0.367
0.208, 4.399, 0.27, 0.652, 0.766, 0.461
0.931, 4.503, 1.037, 0.642, 0.483, 0.047
0.191, 4.02, 0.329, 0.575, 0.806, 0.069
0.279, 3.38, 0.304, 0.745, 0.761, 0.452
0.143, 4.012, 0.152, 0.489, 0.829, 0.27
0.241, 3.643, 0.463, 0.753, 0.768, 0.33
0.385, 4.198, 0.616, 0.659, 0.669, 0.294
0.233, 4.521, 0.407, 0.63, 0.743, 0.41
0.229, 4.342, 0.25, 0.631, 0.791, 0.292
0.138, 5.305, 0.121, 0.492, 0.811, 0.078
0.193, 4.254, 0.423, 0.543, 0.759, 0.283
0.201, 4.0, 0.181, 0.657, 0.798, 0.169
0.147, 4.609, 0.198, 0.661, 0.824, 0.019
0.267, 5.059, 0.147, 0.44, 0.745, 0.326
0.236, 4.451, 0.41, 0.483, 0.721, 0.496
0.245, 4.306, 0.337, 0.729, 0.774, 0.315
0.322, 5.184, 0.484, 0.519, 0.689, 0.492
0.305, 4.999, 0.445, 0.428, 0.688, 0.087
0.275, 4.139, 0.451, 0.532, 0.71, 0.289
0.139, 4.93, 0.276, 0.53, 0.817, 0.132
0.849, 4.467, 0.961, 0.636, 0.517, 0.1
0.146, 4.636, 0.203, 0.665, 0.824, 0.023
0.149, 4.82, 0.22, 0.52, 0.78, 0.14
0.297, 4.112, 0.384, 0.581, 0.732, 0.499
0.239, 4.058, 0.147, 0.506, 0.784, 0.409
0.194, 4.315, 0.336, 0.583, 0.765, 0.063
1.129, 4.152, 1.251, 0.653, 0.408, 0.016
0.23, 4.264, 0.56, 0.626, 0.741, 0.025
0.293, 4.568, 0.262, 0.402, 0.723, 0.416
0.238, 4.382, 0.285, 0.495, 0.759, 0.143
0.197, 4.496, 0.344, 0.491, 0.763, 0.364
0.278, 3.934, 0.453, 0.627, 0.72, 0.24
0.739, 4.818, 0.929, 0.582, 0.508, 0.326
0.264, 5.281, 0.412, 0.553, 0.718, 0.159
0.39, 4.589, 0.545, 0.365, 0.652, 0.456
0.269, 5.113, 0.282, 0.401, 0.754, 0.11
0.297, 4.694, 0.293, 0.512, 0.726, 0.381
0.206, 4.094, 0.185, 0.514, 0.806, 0.36
0.201, 4.39, 0.177, 0.443, 0.784, 0.02
0.194, 4.161, 0.337, 0.537, 0.758, 0.288
0.324, 5.471, 0.252, 0.479, 0.714, 0.193
0.301, 4.857, 0.26, 0.544, 0.733, 0.301
0.291, 3.996, 0.663, 0.664, 0.724, 0.125
0.312, 4.36, 0.548, 0.569, 0.678, 0.357
0.286, 4.058, 0.292, 0.494, 0.73, 0.452
0.202, 4.217, 0.338, 0.565, 0.761, 0.365
0.291, 4.476, 0.401, 0.677, 0.718, 0.416
0.217, 4.505, 0.257, 0.586, 0.761, 0.353
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.242, 4.656, 0.192, 0.448, 0.738, 0.289
0.176, 4.114, 0.432, 0.497, 0.761, 0.233
0.258, 4.815, 0.467, 0.664, 0.702, 0.102
0.172, 4.312, 0.397, 0.539, 0.77, 0.278
0.201, 3.955, 0.321, 0.522, 0.792, 0.153
0.277, 4.127, 0.289, 0.555, 0.751, 0.337
0.232, 3.645, 0.211, 0.492, 0.757, 0.457
0.234, 4.561, 0.383, 0.436, 0.745, 0.27
0.174, 4.169, 0.316, 0.598, 0.772, 0.012
0.314, 4.661, 0.351, 0.552, 0.71, 0.284
0.206, 4.484, 0.222, 0.461, 0.766, 0.33
0.172, 3.91, 0.197, 0.633, 0.798, 0.161
0.181, 3.824, 0.327, 0.706, 0.783, 0.191
0.866, 3.598, 1.12, 0.699, 0.499, 0.472
0.22, 4.647, 0.181, 0.558, 0.792, 0.298
0.238, 4.19, 0.333, 0.501, 0.742, 0.352
0.219, 4.245, 0.477, 0.558, 0.75, 0.198
0.174, 4.601, 0.308, 0.502, 0.753, 0.085
0.22, 4.647, 0.181, 0.558, 0.792, 0.298
0.212, 4.362, 0.173, 0.565, 0.804, 0.236
0.259, 4.499, 0.287, 0.6, 0.752, 0.457
0.277, 4.946, 0.489, 0.49, 0.712, 0.322
0.197, 4.233, 0.218, 0.699, 0.782, 0.036
0.295, 3.742, 0.245, 0.66, 0.757, 0.402
0.309, 4.686, 0.375, 0.592, 0.702, 0.316
0.301, 4.566, 0.509, 0.626, 0.695, 0.271
0.157, 4.933, 0.157, 0.437, 0.803, 0.15
0.182, 4.589, 0.311, 0.561, 0.795, 0.023
0.271, 4.139, 0.303, 0.669, 0.756, 0.253
0.22, 4.311, 0.367, 0.72, 0.76, 0.41
0.139, 4.93, 0.276, 0.53, 0.817, 0.132
0.15, 4.867, 0.254, 0.512, 0.782, 0.287
0.29, 4.195, 0.352, 0.571, 0.732, 0.412
0.345, 3.763, 0.519, 0.651, 0.696, 0.434
0.257, 5.564, 0.328, 0.519, 0.738, 0.235
0.256, 4.13, 0.231, 0.558, 0.767, 0.436
0.374, 4.652, 0.582, 0.55, 0.651, 0.383
0.109, 4.67, 0.235, 0.504, 0.786, 0.285
0.459, 4.305, 0.564, 0.674, 0.658, 0.493
0.214, 4.602, 0.358, 0.482, 0.741, 0.453
0.206, 4.094, 0.185, 0.514, 0.806, 0.36
0.224, 4.47, 0.19, 0.67, 0.789, 0.468
0.304, 3.343, 0.335, 0.729, 0.745, 0.454
0.274, 4.162, 0.403, 0.622, 0.735, 0.327
0.191, 4.336, 0.336, 0.585, 0.766, 0.054
0.239, 4.931, 0.419, 0.583, 0.735, 0.345
0.305, 4.999, 0.445, 0.428, 0.688, 0.087
0.223, 4.284, 0.344, 0.582, 0.771, 0.248
0.334, 4.293, 0.626, 0.506, 0.681, 0.201
0.224, 4.47, 0.19, 0.67, 0.789, 0.468
0.158, 4.981, 0.218, 0.55, 0.819, 0.342
0.289, 4.404, 0.345, 0.516, 0.725, 0.235
0.292, 4.807, 0.45, 0.638, 0.72, 0.127
0.35, 3.58, 0.636, 0.717, 0.659, 0.478
0.365, 4.976, 0.532, 0.546, 0.684, 0.151
0.256, 4.912, 0.465, 0.599, 0.724, 0.318
0.349, 4.871, 0.334, 0.52, 0.693, 0.337
0.288, 4.895, 0.433, 0.642, 0.726, 0.115
0.247, 4.416, 0.269, 0.397, 0.746, 0.432
0.189, 4.232, 0.259, 0.528, 0.75, 0.471
0.195, 3.889, 0.288, 0.727, 0.786, 0.476
0.335, 4.225, 0.411, 0.503, 0.707, 0.441
0.284, 4.889, 0.379, 0.492, 0.724, 0.28
0.151, 4.299, 0.267, 0.606, 0.832, 0.034
0.219, 4.162, 0.211, 0.693, 0.814, 0.134
0.28, 3.847, 0.308, 0.852, 0.787, 0.331
0.237, 5.378, 0.382, 0.534, 0.734, 0.419
0.214, 4.364, 0.164, 0.451, 0.8, 0.352
0.393, 4.191, 0.627, 0.662, 0.666, 0.293
0.187, 4.551, 0.281, 0.582, 0.763, 0.205
0.157, 4.297, 0.157, 0.677, 0.792, 0.469
0.258, 5.568, 0.328, 0.519, 0.738, 0.236
0.202, 5.026, 0.323, 0.421, 0.763, 0.379
0.185, 4.144, 0.159, 0.708, 0.845, 0.082
0.181, 5.29, 0.279, 0.444, 0.756, 0.397
0.206, 4.85, 0.254, 0.543, 0.761, 0.355
0.294, 4.764, 0.333, 0.456, 0.724, 0.351
0.213, 3.957, 0.235, 0.584, 0.8, 0.386
0.393, 4.299, 0.626, 0.593, 0.669, 0.429
0.133, 4.099, 0.25, 0.631, 0.8, 0.189
0.36, 4.748, 0.482, 0.711, 0.695, 0.239
0.203, 4.459, 0.197, 0.617, 0.831, 0.022
0.54, 3.79, 0.902, 0.578, 0.59, 0.419
0.206, 4.785, 0.114, 0.383, 0.799, 0.237
0.245, 4.364, 0.269, 0.471, 0.751, 0.162
0.355, 3.804, 0.581, 0.613, 0.675, 0.288
0.333, 4.228, 0.476, 0.607, 0.707, 0.364
0.154, 4.288, 0.198, 0.572, 0.839, 0.115
0.195, 4.901, 0.192, 0.42, 0.787, 0.452
0.362, 3.824, 0.502, 0.801, 0.699, 0.305
0.229, 4.197, 0.468, 0.614, 0.752, 0.088
0.274, 5.032, 0.463, 0.5, 0.719, 0.249
0.351, 4.462, 0.576, 0.616, 0.679, 0.326
0.26, 5.105, 0.354, 0.486, 0.728, 0.191
0.607, 4.152, 0.865, 0.676, 0.566, 0.319
0.36, 3.527, 0.465, 0.658, 0.711, 0.333
0.29, 4.13, 0.282, 0.473, 0.745, 0.367
0.258, 4.484, 0.272, 0.593, 0.753, 0.492
0.175, 4.08, 0.203, 0.689, 0.845, 0.492
0.305, 4.999, 0.445, 0.428, 0.688, 0.087
0.18, 4.057, 0.347, 0.521, 0.78, 0.306
0.211, 4.837, 0.28, 0.459, 0.761, 0.431
0.315, 4.634, 0.571, 0.586, 0.698, 0.061
0.2, 4.335, 0.273, 0.587, 0.793, 0.313
0.321, 4.063, 0.457, 0.712, 0.751, 0.116
0.35, 5.226, 0.632, 0.5, 0.642, 0.11
0.237, 5.378, 0.382, 0.534, 0.734, 0.419
0.193, 4.616, 0.183, 0.523, 0.791, 0.284
0.211, 4.437, 0.334, 0.615, 0.781, 0.37
0.276, 3.995, 0.464, 0.579, 0.743, 0.114
0.215, 3.954, 0.168, 0.491, 0.785, 0.073
0.216, 3.589, 0.438, 0.759, 0.78, 0.344
0.299, 4.742, 0.287, 0.537, 0.726, 0.289
0.171, 4.56, 0.295, 0.611, 0.801, 0.046
0.212, 4.131, 0.37, 0.671, 0.76, 0.031
0.368, 4.122, 0.526, 0.448, 0.665, 0.361
0.222, 4.12, 0.332, 0.567, 0.759, 0.133
0.415, 4.01, 0.61, 0.554, 0.658, 0.384
0.268, 4.307, 0.383, 0.627, 0.772, 0.462
0.24, 4.184, 0.333, 0.498, 0.741, 0.362
0.348, 4.616, 0.463, 0.569, 0.69, 0.391
0.23, 4.222, 0.217, 0.471, 0.759, 0.391
0.22, 4.908, 0.288, 0.427, 0.732, 0.452
0.312, 4.36, 0.548, 0.569, 0.678, 0.357
0.181, 5.224, 0.28, 0.458, 0.759, 0.374
0.291, 4.349, 0.497, 0.572, 0.729, 0.233
0.146, 4.212, 0.298, 0.497, 0.767, 0.188
0.211, 4.837, 0.28, 0.459, 0.761, 0.431
0.351, 4.782, 0.576, 0.533, 0.668, 0.199
0.434, 4.214, 0.703, 0.668, 0.634, 0.309
0.278, 3.981, 0.464, 0.591, 0.74, 0.143
0.375, 4.969, 0.499, 0.564, 0.667, 0.448
0.302, 4.785, 0.32, 0.429, 0.722, 0.391
0.22, 4.915, 0.287, 0.426, 0.732, 0.453
0.287, 4.113, 0.552, 0.454, 0.689, 0.445
0.161, 4.298, 0.159, 0.621, 0.808, 0.123
0.365, 4.976, 0.532, 0.546, 0.684, 0.151
0.26, 4.821, 0.512, 0.521, 0.706, 0.101
0.358, 4.38, 0.524, 0.587, 0.666, 0.236
0.259, 4.403, 0.309, 0.602, 0.742, 0.416
0.222, 3.573, 0.232, 0.474, 0.743, 0.385
0.223, 4.284, 0.344, 0.582, 0.771, 0.248
0.204, 5.075, 0.238, 0.504, 0.76, 0.015
0.234, 4.301, 0.317, 0.643, 0.774, 0.282
0.301, 4.857, 0.26, 0.544, 0.733, 0.301
0.232, 4.665, 0.423, 0.559, 0.773, 0.102
0.437, 4.146, 0.67, 0.455, 0.63, 0.252
0.267, 4.563, 0.231, 0.452, 0.752, 0.395
0.216, 4.267, 0.158, 0.665, 0.816, 0.416
0.253, 4.339, 0.338, 0.613, 0.753, 0.396
0.107, 4.92, 0.119, 0.569, 0.845, 0.346
0.206, 3.852, 0.356, 0.547, 0.774, 0.441
0.336, 4.225, 0.413, 0.502, 0.706, 0.441
0.184, 4.217, 0.162, 0.536, 0.798, 0.387
0.42, 4.994, 0.621, 0.483, 0.62, 0.379
0.241, 4.101, 0.353, 0.526, 0.762, 0.112
0.238, 4.193, 0.292, 0.547, 0.751, 0.335
0.291, 4.476, 0.401, 0.677, 0.718, 0.416
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.325, 5.487, 0.251, 0.477, 0.713, 0.191
0.388, 4.363, 0.552, 0.613, 0.653, 0.171
0.311, 3.941, 0.361, 0.608, 0.723, 0.458
0.205, 4.288, 0.351, 0.552, 0.771, 0.192
0.229, 4.197, 0.468, 0.614, 0.752, 0.088
0.254, 4.445, 0.275, 0.597, 0.758, 0.465
0.238, 4.193, 0.292, 0.547, 0.751, 0.335
0.303, 4.622, 0.368, 0.57, 0.713, 0.29
0.35, 5.226, 0.632, 0.5, 0.642, 0.11
0.478, 4.214, 0.704, 0.564, 0.605, 0.251
0.232, 3.937, 0.357, 0.713, 0.778, 0.129
0.656, 3.808, 0.793, 0.651, 0.586, 0.482
0.239, 3.615, 0.145, 0.625, 0.81, 0.462
0.253, 3.866, 0.34, 0.592, 0.761, 0.206
0.324, 4.253, 0.567, 0.402, 0.665, 0.198
0.203, 4.177, 0.111, 0.505, 0.811, 0.4
0.223, 4.316, 0.363, 0.612, 0.776, 0.24
0.165, 4.106, 0.336, 0.586, 0.781, 0.059
0.333, 4.778, 0.476, 0.554, 0.688, 0.472
0.2, 4.626, 0.289, 0.526, 0.769, 0.263
0.239, 4.397, 0.309, 0.623, 0.752, 0.245
0.311, 3.993, 0.47, 0.673, 0.726, 0.242
0.204, 4.484, 0.321, 0.607, 0.786, 0.096
0.309, 4.947, 0.442, 0.594, 0.706, 0.148
0.183, 4.217, 0.159, 0.537, 0.799, 0.389
0.204, 4.484, 0.321, 0.607, 0.786, 0.096
0.159, 4.485, 0.216, 0.56, 0.808, 0.226
0.317, 5.023, 0.475, 0.423, 0.676, 0.088
0.279, 3.38, 0.304, 0.745, 0.761, 0.452
0.273, 3.525, 0.293, 0.664, 0.767, 0.464
0.33, 4.527, 0.586, 0.607, 0.692, 0.127
0.228, 4.291, 0.161, 0.543, 0.783, 0.288
0.369, 4.006, 0.47, 0.647, 0.686, 0.42
0.259, 3.663, 0.289, 0.659, 0.785, 0.44
0.193, 4.313, 0.336, 0.583, 0.765, 0.062
0.274, 5.021, 0.168, 0.446, 0.741, 0.325
0.121, 4.461, 0.208, 0.584, 0.824, 0.333
0.118, 4.558, 0.19, 0.558, 0.826, 0.255
0.198, 5.692, 0.361, 0.526, 0.74, 0.033
0.261, 4.758, 0.419, 0.574, 0.736, 0.412
0.157, 3.857, 0.31, 0.701, 0.793, 0.161
0.328, 4.362, 0.393, 0.66, 0.702, 0.405
0.144, 4.395, 0.134, 0.53, 0.81, 0.367
0.167, 4.559, 0.165, 0.511, 0.81, 0.276
0.137, 3.903, 0.399, 0.547, 0.808, 0.212
0.327, 4.762, 0.585, 0.578, 0.692, 0.028
0.265, 3.912, 0.295, 0.745, 0.769, 0.034
0.222, 4.296, 0.361, 0.617, 0.775, 0.252
0.141, 4.57, 0.168, 0.654, 0.823, 0.087
0.174, 4.267, 0.174, 0.621, 0.805, 0.495
0.213, 5.289, 0.365, 0.53, 0.737, 0.139
0.303, 4.573, 0.459, 0.561, 0.705, 0.495
0.274, 4.987, 0.218, 0.415, 0.723, 0.306
0.515, 4.438, 0.714, 0.586, 0.604, 0.33
0.231, 4.953, 0.354, 0.647, 0.732, 0.226
0.217, 4.531, 0.353, 0.476, 0.74, 0.46
0.297, 3.967, 0.59, 0.598, 0.694, 0.197
0.268, 4.487, 0.507, 0.591, 0.719, 0.072
0.195, 5.505, 0.458, 0.599, 0.739, 0.188
0.207, 4.752, 0.338, 0.537, 0.785, 0.201
0.264, 4.602, 0.4, 0.612, 0.723, 0.227
0.32, 3.657, 0.58, 0.692, 0.681, 0.452
0.157, 4.297, 0.157, 0.677, 0.792, 0.469
0.311, 4.251, 0.423, 0.596, 0.721, 0.466
0.257, 4.158, 0.346, 0.573, 0.76, 0.351
0.214, 3.797, 0.395, 0.511, 0.756, 0.428
0.385, 4.248, 0.551, 0.606, 0.682, 0.385
0.259, 4.654, 0.283, 0.539, 0.746, 0.341
0.265, 3.948, 0.477, 0.48, 0.713, 0.448
0.208, 4.415, 0.336, 0.612, 0.782, 0.363
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.207, 4.849, 0.258, 0.541, 0.759, 0.356
0.098, 4.369, 0.163, 0.607, 0.863, 0.077
0.298, 4.257, 0.436, 0.516, 0.715, 0.121
0.157, 4.933, 0.157, 0.437, 0.803, 0.15
0.202, 3.758, 0.352, 0.544, 0.778, 0.497
0.15, 4.746, 0.157, 0.544, 0.818, 0.123
0.165, 4.285, 0.259, 0.528, 0.774, 0.332
0.203, 4.525, 0.249, 0.708, 0.8, 0.048
0.309, 4.458, 0.274, 0.633, 0.777, 0.481
0.274, 5.021, 0.168, 0.446, 0.741, 0.325
0.196, 4.114, 0.114, 0.663, 0.808, 0.271
0.161, 4.013, 0.227, 0.511, 0.81, 0.254
0.25, 4.038, 0.264, 0.58, 0.753, 0.262
0.234, 4.518, 0.294, 0.587, 0.79, 0.358
0.31, 5.046, 0.396, 0.597, 0.708, 0.192
0.333, 3.509, 0.527, 0.795, 0.699, 0.468
0.29, 4.799, 0.449, 0.643, 0.722, 0.122
0.253, 4.653, 0.448, 0.379, 0.726, 0.2
0.205, 4.348, 0.209, 0.621, 0.808, 0.356
0.339, 4.405, 0.608, 0.515, 0.651, 0.372
0.286, 3.86, 0.45, 0.693, 0.72, 0.382
0.117, 4.274, 0.218, 0.703, 0.837, 0.012
0.196, 4.795, 0.121, 0.55, 0.808, 0.309
0.236, 4.94, 0.36, 0.637, 0.73, 0.233
0.255, 4.819, 0.272, 0.463, 0.755, 0.373
0.351, 4.119, 0.549, 0.596, 0.682, 0.29
0.305, 4.877, 0.505, 0.656, 0.71, 0.024
0.307, 4.0, 0.379, 0.655, 0.709, 0.479
0.314, 4.987, 0.471, 0.433, 0.68, 0.091
0.368, 4.801, 0.436, 0.567, 0.675, 0.238
0.32, 4.228, 0.438, 0.636, 0.695, 0.411
0.078, 4.179, 0.135, 0.525, 0.821, 0.365
0.226, 4.316, 0.191, 0.642, 0.799, 0.422
0.157, 4.933, 0.157, 0.437, 0.803, 0.15
0.283, 4.569, 0.226, 0.49, 0.744, 0.331
0.169, 4.383, 0.271, 0.592, 0.816, 0.264
0.377, 4.358, 0.618, 0.584, 0.646, 0.427
0.167, 5.146, 0.166, 0.407, 0.775, 0.191
0.183, 4.142, 0.154, 0.71, 0.847, 0.075
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.311, 3.941, 0.361, 0.608, 0.723, 0.458
0.194, 3.919, 0.312, 0.573, 0.766, 0.401
0.262, 4.404, 0.355, 0.544, 0.746, 0.17
0.138, 5.31, 0.119, 0.492, 0.812, 0.075
0.239, 4.058, 0.147, 0.506, 0.784, 0.409
1.122, 4.223, 1.208, 0.652, 0.423, 0.002
0.239, 4.058, 0.147, 0.506, 0.784, 0.409
0.396, 3.569, 0.637, 0.65, 0.674, 0.416
0.286, 3.86, 0.45, 0.693, 0.72, 0.382
1.05, 4.303, 1.155, 0.637, 0.445, 0.01
0.173, 4.819, 0.185, 0.518, 0.802, 0.261
0.154, 4.288, 0.198, 0.572, 0.839, 0.115
0.317, 4.641, 0.335, 0.461, 0.72, 0.402
0.184, 3.775, 0.354, 0.559, 0.784, 0.477
0.17, 4.047, 0.166, 0.489, 0.829, 0.305
0.216, 3.65, 0.416, 0.452, 0.771, 0.02
0.235, 4.747, 0.24, 0.617, 0.791, 0.299
0.303, 4.552, 0.454, 0.563, 0.707, 0.49
0.332, 3.897, 0.479, 0.637, 0.706, 0.446
0.255, 4.179, 0.473, 0.609, 0.737, 0.224
0.221, 4.857, 0.356, 0.582, 0.738, 0.119
0.306, 4.446, 0.269, 0.63, 0.777, 0.474
0.471, 3.831, 0.694, 0.529, 0.617, 0.362
0.27, 3.837, 0.321, 0.616, 0.766, 0.382
0.169, 4.635, 0.208, 0.537, 0.804, 0.242
0.656, 3.808, 0.792, 0.651, 0.586, 0.482
0.217, 4.459, 0.196, 0.485, 0.795, 0.36
0.153, 4.745, 0.211, 0.536, 0.824, 0.308
0.656, 3.808, 0.792, 0.651, 0.586, 0.482
0.275, 4.149, 0.448, 0.67, 0.74, 0.233
0.134, 4.304, 0.228, 0.527, 0.79, 0.322
0.274, 5.021, 0.168, 0.446, 0.741, 0.325
0.21, 3.942, 0.321, 0.705, 0.772, 0.465
0.329, 3.71, 0.494, 0.496, 0.687, 0.323
0.242, 4.17, 0.288, 0.372, 0.7, 0.387
0.205, 4.501, 0.247, 0.689, 0.796, 0.076
0.173, 4.59, 0.297, 0.52, 0.762, 0.117
0.187, 4.551, 0.281, 0.582, 0.763, 0.205
0.191, 4.577, 0.312, 0.572, 0.786, 0.096
0.206, 4.447, 0.307, 0.578, 0.79, 0.259
0.304, 3.343, 0.335, 0.729, 0.745, 0.454
0.515, 4.438, 0.714, 0.586, 0.604, 0.33
0.178, 4.233, 0.244, 0.487, 0.776, 0.232
0.194, 4.315, 0.336, 0.583, 0.765, 0.063
0.247, 4.612, 0.435, 0.457, 0.731, 0.265
0.297, 3.998, 0.591, 0.56, 0.703, 0.221
0.465, 4.357, 0.75, 0.661, 0.63, 0.366
0.292, 4.826, 0.304, 0.415, 0.73, 0.391
0.126, 4.427, 0.266, 0.519, 0.781, 0.351
0.225, 4.327, 0.25, 0.468, 0.769, 0.374
0.298, 4.257, 0.436, 0.516, 0.715, 0.121
0.34, 4.409, 0.431, 0.653, 0.694, 0.45
0.358, 5.107, 0.488, 0.428, 0.661, 0.337
0.207, 3.861, 0.356, 0.547, 0.774, 0.44
0.268, 4.307, 0.383, 0.627, 0.772, 0.462
0.16, 4.72, 0.223, 0.538, 0.82, 0.311
0.202, 3.838, 0.358, 0.55, 0.777, 0.44
0.323, 4.62, 0.397, 0.558, 0.71, 0.393
0.229, 4.197, 0.468, 0.614, 0.752, 0.088
0.217, 4.078, 0.23, 0.709, 0.774, 0.266
0.143, 4.717, 0.123, 0.519, 0.833, 0.07
0.217, 4.208, 0.238, 0.571, 0.796, 0.195
0.285, 4.665, 0.334, 0.612, 0.724, 0.479
0.302, 4.739, 0.636, 0.52, 0.67, 0.098
0.243, 3.749, 0.204, 0.844, 0.771, 0.181
0.317, 4.641, 0.335, 0.461, 0.72, 0.402
0.459, 4.305, 0.564, 0.674, 0.658, 0.493
0.205, 3.841, 0.32, 0.483, 0.787, 0.147
0.31, 4.415, 0.555, 0.573, 0.676, 0.355
0.253, 4.653, 0.448, 0.379, 0.726, 0.2
0.175, 4.08, 0.203, 0.689, 0.845, 0.492
0.251, 4.514, 0.363, 0.549, 0.746, 0.341
0.071, 4.156, 0.131, 0.63, 0.873, 0.383
0.401, 4.201, 0.66, 0.675, 0.658, 0.285
0.203, 4.293, 0.117, 0.477, 0.808, 0.412
0.255, 4.064, 0.512, 0.624, 0.723, 0.183
0.334, 3.6, 0.621, 0.7, 0.669, 0.45
0.288, 4.239, 0.49, 0.639, 0.714, 0.364
0.973, 4.519, 1.072, 0.643, 0.47, 0.049
0.161, 4.013, 0.227, 0.511, 0.81, 0.254
0.385, 3.518, 0.645, 0.729, 0.699, 0.153
0.2, 4.258, 0.179, 0.502, 0.785, 0.428
0.205, 4.166, 0.399, 0.654, 0.749, 0.022
0.205, 4.947, 0.323, 0.439, 0.765, 0.354
0.183, 4.653, 0.421, 0.497, 0.767, 0.3
0.148, 4.198, 0.238, 0.619, 0.829, 0.392
0.202, 4.655, 0.179, 0.587, 0.801, 0.229
0.294, 3.838, 0.472, 0.701, 0.714, 0.397
0.127, 4.545, 0.267, 0.534, 0.779, 0.3
0.24, 3.584, 0.129, 0.63, 0.814, 0.482
0.141, 4.745, 0.146, 0.548, 0.826, 0.113
0.157, 4.297, 0.157, 0.677, 0.792, 0.469
0.171, 4.56, 0.295, 0.611, 0.801, 0.046
0.157, 3.857, 0.31, 0.701, 0.793, 0.161
0.23, 4.757, 0.289, 0.489, 0.75, 0.35
0.144, 3.756, 0.144, 0.671, 0.866, 0.281
0.424, 4.673, 0.597, 0.545, 0.609, 0.14
0.155, 5.07, 0.176, 0.507, 0.8, 0.109
0.233, 4.182, 0.211, 0.667, 0.791, 0.403
0.451, 4.069, 0.767, 0.578, 0.617, 0.27
0.195, 3.889, 0.288, 0.727, 0.786, 0.476
0.147, 5.143, 0.119, 0.415, 0.808, 0.093
0.135, 3.812, 0.234, 0.548, 0.805, 0.016
0.219, 4.119, 0.397, 0.677, 0.754, 0.016
0.329, 5.208, 0.585, 0.491, 0.661, 0.118
0.224, 4.204, 0.196, 0.488, 0.791, 0.341
0.202, 4.217, 0.338, 0.565, 0.761, 0.365
0.215, 4.839, 0.303, 0.403, 0.763, 0.297
0.251, 3.879, 0.429, 0.628, 0.716, 0.3
0.135, 3.812, 0.234, 0.548, 0.805, 0.016
0.214, 4.602, 0.358, 0.482, 0.741, 0.453
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.235, 3.515, 0.269, 0.634, 0.802, 0.412
0.44, 4.144, 0.675, 0.453, 0.628, 0.252
0.174, 4.299, 0.225, 0.485, 0.775, 0.297
0.114, 4.227, 0.165, 0.315, 0.821, 0.094
0.281, 4.052, 0.571, 0.612, 0.722, 0.19
0.229, 4.197, 0.468, 0.614, 0.752, 0.088
0.26, 4.298, 0.562, 0.613, 0.718, 0.049
0.234, 4.847, 0.383, 0.58, 0.763, 0.253
0.175, 4.392, 0.16, 0.768, 0.828, 0.186
0.283, 4.194, 0.462, 0.542, 0.712, 0.239
0.364, 4.769, 0.438, 0.596, 0.682, 0.299
0.304, 3.343, 0.335, 0.729, 0.745, 0.454
0.288, 4.822, 0.413, 0.578, 0.718, 0.162
0.293, 4.821, 0.461, 0.646, 0.72, 0.097
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.424, 4.626, 0.669, 0.672, 0.648, 0.216
0.329, 5.208, 0.585, 0.491, 0.661, 0.118
0.224, 4.196, 0.148, 0.546, 0.787, 0.304
0.145, 5.141, 0.423, 0.631, 0.772, 0.259
0.133, 4.099, 0.25, 0.631, 0.8, 0.189
0.291, 3.998, 0.661, 0.663, 0.724, 0.126
0.398, 4.785, 0.676, 0.538, 0.643, 0.137
0.215, 4.096, 0.226, 0.709, 0.774, 0.261
0.257, 4.184, 0.521, 0.69, 0.741, 0.048
0.134, 4.304, 0.228, 0.527, 0.79, 0.322
0.305, 4.877, 0.505, 0.656, 0.71, 0.024
0.154, 4.288, 0.198, 0.572, 0.839, 0.115
0.29, 4.601, 0.359, 0.577, 0.72, 0.373
0.207, 3.816, 0.117, 0.735, 0.812, 0.311
0.22, 3.672, 0.487, 0.573, 0.762, 0.16
0.345, 4.449, 0.56, 0.619, 0.685, 0.317
0.298, 4.143, 0.353, 0.568, 0.721, 0.382
0.149, 4.574, 0.137, 0.626, 0.834, 0.376
0.26, 4.846, 0.449, 0.632, 0.7, 0.141
0.311, 4.07, 0.417, 0.538, 0.699, 0.353
0.364, 4.034, 0.563, 0.569, 0.687, 0.378
0.182, 4.433, 0.168, 0.674, 0.811, 0.231
0.366, 4.129, 0.522, 0.454, 0.666, 0.366
0.989, 3.614, 1.223, 0.668, 0.445, 0.497
0.21, 4.249, 0.364, 0.712, 0.764, 0.445
0.154, 4.294, 0.216, 0.445, 0.796, 0.235
0.206, 4.094, 0.185, 0.514, 0.806, 0.36
0.543, 4.219, 0.671, 0.624, 0.624, 0.44
0.326, 3.893, 0.624, 0.589, 0.667, 0.259
0.257, 4.184, 0.521, 0.69, 0.741, 0.048
0.226, 4.251, 0.207, 0.67, 0.788, 0.451
0.349, 4.406, 0.441, 0.453, 0.677, 0.142
0.253, 4.653, 0.448, 0.379, 0.726, 0.2
0.161, 4.052, 0.301, 0.54, 0.773, 0.251
0.322, 3.94, 0.431, 0.568, 0.729, 0.402
0.204, 4.288, 0.35, 0.548, 0.771, 0.186
0.261, 4.855, 0.403, 0.559, 0.738, 0.231
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.26, 4.903, 0.343, 0.542, 0.723, 0.311
0.294, 4.339, 0.523, 0.539, 0.703, 0.33
0.181, 4.205, 0.195, 0.733, 0.833, 0.217
0.383, 4.837, 0.644, 0.534, 0.653, 0.131
0.207, 4.758, 0.34, 0.574, 0.758, 0.437
0.199, 4.557, 0.199, 0.652, 0.799, 0.376
0.353, 5.497, 0.395, 0.392, 0.678, 0.306
0.233, 3.532, 0.134, 0.635, 0.816, 0.469
0.216, 4.267, 0.158, 0.665, 0.816, 0.416
0.151, 4.627, 0.254, 0.383, 0.796, 0.131
0.299, 3.767, 0.603, 0.615, 0.691, 0.19
0.306, 4.134, 0.492, 0.559, 0.722, 0.243
0.388, 4.337, 0.55, 0.573, 0.667, 0.337
0.333, 3.509, 0.527, 0.795, 0.699, 0.468
0.198, 5.692, 0.361, 0.526, 0.74, 0.033
0.174, 4.299, 0.225, 0.485, 0.775, 0.297
0.242, 4.71, 0.243, 0.376, 0.741, 0.367
0.257, 3.935, 0.327, 0.808, 0.787, 0.277
0.326, 3.893, 0.624, 0.589, 0.667, 0.259
0.296, 4.262, 0.47, 0.554, 0.716, 0.21
0.229, 4.197, 0.468, 0.614, 0.752, 0.088
0.196, 4.795, 0.121, 0.55, 0.808, 0.309
0.236, 4.402, 0.316, 0.55, 0.773, 0.349
0.214, 4.0, 0.264, 0.635, 0.807, 0.316
0.152, 4.729, 0.108, 0.657, 0.827, 0.409
0.231, 4.953, 0.354, 0.647, 0.732, 0.226
0.227, 4.295, 0.154, 0.543, 0.784, 0.288
0.177, 4.165, 0.319, 0.545, 0.767, 0.281
0.146, 4.212, 0.298, 0.497, 0.767, 0.188
0.277, 4.127, 0.289, 0.555, 0.751, 0.337
0.438, 4.192, 0.75, 0.609, 0.611, 0.432
0.143, 4.012, 0.152, 0.489, 0.829, 0.27
0.289, 4.455, 0.492, 0.596, 0.72, 0.177
0.187, 4.645, 0.423, 0.501, 0.765, 0.303
0.216, 4.52, 0.156, 0.667, 0.803, 0.464
0.362, 3.824, 0.502, 0.801, 0.699, 0.305
0.18, 4.057, 0.347, 0.521, 0.78, 0.306
0.205, 3.938, 0.383, 0.633, 0.786, 0.096
0.417, 3.565, 0.71, 0.599, 0.641, 0.335
0.313, 4.335, 0.475, 0.605, 0.698, 0.272
0.251, 4.161, 0.3, 0.602, 0.779, 0.466
0.281, 4.578, 0.367, 0.518, 0.705, 0.455
0.222, 3.573, 0.232, 0.474, 0.743, 0.385
0.405, 4.75, 0.614, 0.545, 0.633, 0.451
0.353, 3.717, 0.561, 0.598, 0.68, 0.43
0.293, 4.821, 0.461, 0.646, 0.72, 0.097
0.179, 5.216, 0.369, 0.591, 0.765, 0.165
0.153, 4.745, 0.211, 0.536, 0.824, 0.308
0.259, 4.499, 0.287, 0.6, 0.752, 0.457
0.195, 3.889, 0.288, 0.727, 0.786, 0.476
0.16, 5.036, 0.185, 0.511, 0.797, 0.115
0.206, 4.094, 0.185, 0.514, 0.806, 0.36
0.191, 5.232, 0.256, 0.445, 0.779, 0.14
0.226, 4.251, 0.207, 0.67, 0.788, 0.451
0.13, 3.791, 0.16, 0.617, 0.848, 0.332
0.212, 4.362, 0.173, 0.565, 0.804, 0.236
0.154, 4.288, 0.198, 0.572, 0.839, 0.115
0.303, 4.256, 0.414, 0.596, 0.724, 0.457
0.282, 4.075, 0.51, 0.533, 0.7, 0.455
0.292, 4.449, 0.279, 0.597, 0.732, 0.177
0.188, 4.047, 0.184, 0.519, 0.804, 0.336
0.265, 4.023, 0.46, 0.516, 0.719, 0.422
0.218, 4.872, 0.152, 0.379, 0.785, 0.202
0.13, 3.791, 0.16, 0.617, 0.848, 0.332
0.272, 4.335, 0.349, 0.575, 0.758, 0.495
0.235, 4.747, 0.24, 0.617, 0.791, 0.299
0.253, 4.922, 0.174, 0.627, 0.748, 0.092
0.198, 4.077, 0.459, 0.546, 0.751, 0.078
0.325, 3.877, 0.399, 0.671, 0.72, 0.462
0.326, 4.905, 0.316, 0.527, 0.707, 0.299
0.16, 4.72, 0.223, 0.538, 0.82, 0.311
0.226, 4.535, 0.365, 0.507, 0.74, 0.494
0.19, 4.691, 0.278, 0.577, 0.774, 0.327
0.449, 4.974, 0.783, 0.59, 0.606, 0.016
0.219, 3.899, 0.309, 0.692, 0.787, 0.419
0.192, 5.133, 0.283, 0.465, 0.759, 0.407
0.233, 4.521, 0.407, 0.63, 0.743, 0.41
0.317, 3.878, 0.546, 0.645, 0.706, 0.331
0.204, 4.391, 0.214, 0.557, 0.802, 0.224
0.169, 3.854, 0.266, 0.686, 0.79, 0.312
0.232, 3.645, 0.211, 0.492, 0.757, 0.457
0.316, 4.391, 0.586, 0.586, 0.667, 0.365
0.232, 4.301, 0.417, 0.612, 0.777, 0.187
0.177, 4.5, 0.304, 0.524, 0.763, 0.156
0.309, 4.686, 0.375, 0.592, 0.702, 0.316
0.2, 4.258, 0.179, 0.502, 0.785, 0.428
0.192, 5.133, 0.283, 0.465, 0.759, 0.407
0.234, 4.197, 0.287, 0.546, 0.752, 0.333
0.297, 3.998, 0.591, 0.56, 0.703, 0.221
0.33, 4.527, 0.586, 0.607, 0.692, 0.127
0.217, 4.396, 0.295, 0.644, 0.758, 0.452
0.253, 4.176, 0.225, 0.549, 0.768, 0.435
0.207, 4.889, 0.379, 0.593, 0.756, 0.219
0.25, 5.137, 0.556, 0.748, 0.732, 0.066
0.157, 3.857, 0.31, 0.701, 0.793, 0.161
0.152, 4.142, 0.185, 0.491, 0.793, 0.28
0.725, 3.785, 0.896, 0.695, 0.56, 0.49
0.192, 5.133, 0.283, 0.465, 0.759, 0.407
0.24, 5.169, 0.465, 0.628, 0.731, 0.326
0.189, 4.108, 0.145, 0.508, 0.819, 0.449
0.424, 4.626, 0.669, 0.672, 0.648, 0.216
0.309, 4.458, 0.274, 0.633, 0.777, 0.481
0.201, 4.029, 0.326, 0.533, 0.803, 0.187
0.299, 4.372, 0.459, 0.575, 0.702, 0.25
0.253, 3.871, 0.348, 0.72, 0.769, 0.242
0.739, 4.818, 0.929, 0.582, 0.508, 0.326
0.232, 4.811, 0.334, 0.601, 0.79, 0.186
0.285, 4.29, 0.451, 0.662, 0.721, 0.365
0.137, 3.903, 0.399, 0.547, 0.808, 0.212
0.169, 4.019, 0.167, 0.72, 0.784, 0.269
0.227, 4.174, 0.5, 0.637, 0.751, 0.045
0.252, 4.116, 0.244, 0.5, 0.753, 0.439
0.21, 3.942, 0.321, 0.705, 0.772, 0.465
0.166, 4.075, 0.28, 0.64, 0.786, 0.209
0.285, 4.185, 0.488, 0.506, 0.707, 0.444
0.739, 4.818, 0.929, 0.582, 0.508, 0.326
0.385, 4.198, 0.616, 0.659, 0.669, 0.294
0.146, 5.041, 0.18, 0.525, 0.802, 0.109
0.21, 3.942, 0.321, 0.705, 0.772, 0.465
0.237, 4.377, 0.382, 0.559, 0.745, 0.356
0.203, 4.153, 0.324, 0.542, 0.755, 0.367
0.157, 4.933, 0.157, 0.437, 0.803, 0.15
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.184, 4.936, 0.166, 0.562, 0.792, 0.163
0.332, 3.897, 0.479, 0.637, 0.706, 0.446
0.175, 4.228, 0.314, 0.607, 0.807, 0.22
0.219, 3.899, 0.309, 0.692, 0.787, 0.419
0.221, 4.301, 0.399, 0.561, 0.742, 0.29
0.304, 4.585, 0.375, 0.445, 0.709, 0.039
0.203, 4.153, 0.324, 0.542, 0.755, 0.367
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.151, 4.603, 0.201, 0.658, 0.821, 0.036
0.29, 4.195, 0.352, 0.571, 0.732, 0.412
0.32, 4.228, 0.438, 0.636, 0.695, 0.411
0.28, 4.461, 0.389, 0.574, 0.735, 0.256
0.347, 3.648, 0.587, 0.705, 0.719, 0.15
0.445, 4.639, 0.749, 0.608, 0.62, 0.139
0.203, 4.459, 0.197, 0.617, 0.831, 0.022
0.192, 4.34, 0.213, 0.61, 0.83, 0.045
0.251, 4.17, 0.297, 0.496, 0.747, 0.386
0.377, 4.358, 0.618, 0.584, 0.646, 0.427
0.656, 3.808, 0.793, 0.651, 0.586, 0.482
0.319, 3.62, 0.42, 0.68, 0.751, 0.316
0.174, 4.81, 0.205, 0.525, 0.799, 0.238
0.731, 4.516, 0.879, 0.588, 0.528, 0.21
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.161, 4.847, 0.218, 0.537, 0.795, 0.255
0.23, 4.204, 0.307, 0.573, 0.783, 0.265
0.178, 4.094, 0.353, 0.757, 0.802, 0.087
0.299, 4.588, 0.505, 0.641, 0.697, 0.276
0.211, 3.915, 0.334, 0.5, 0.786, 0.171
0.849, 4.467, 0.961, 0.636, 0.517, 0.1
0.327, 4.528, 0.337, 0.446, 0.717, 0.447
0.137, 3.903, 0.399, 0.547, 0.808, 0.212
0.384, 4.066, 0.629, 0.674, 0.664, 0.331
0.206, 4.534, 0.324, 0.491, 0.744, 0.315
0.193, 4.699, 0.293, 0.486, 0.797, 0.223
0.319, 3.62, 0.42, 0.68, 0.751, 0.316
0.24, 4.466, 0.117, 0.413, 0.774, 0.389
0.174, 4.169, 0.316, 0.598, 0.772, 0.012
0.12, 3.838, 0.183, 0.453, 0.809, 0.272
0.298, 3.845, 0.409, 0.7, 0.738, 0.264
0.162, 4.673, 0.23, 0.57, 0.785, 0.138
0.35, 3.58, 0.636, 0.717, 0.659, 0.478
0.069, 4.402, 0.164, 0.584, 0.824, 0.209
0.253, 4.922, 0.174, 0.627, 0.748, 0.092
0.235, 3.787, 0.235, 0.502, 0.757, 0.435
0.23, 4.779, 0.442, 0.651, 0.747, 0.148
0.322, 4.55, 0.474, 0.499, 0.671, 0.291
0.279, 3.933, 0.453, 0.628, 0.719, 0.24
0.319, 3.62, 0.42, 0.68, 0.751, 0.316
0.498, 4.353, 0.663, 0.654, 0.643, 0.348
1.05, 4.303, 1.155, 0.637, 0.445, 0.01
0.27, 4.344, 0.349, 0.574, 0.757, 0.493
0.185, 4.157, 0.13, 0.426, 0.783, 0.451
0.201, 4.0, 0.181, 0.657, 0.798, 0.169
0.294, 3.856, 0.469, 0.696, 0.714, 0.397
0.234, 4.685, 0.434, 0.555, 0.772, 0.096
0.273, 3.792, 0.295, 0.892, 0.798, 0.35
0.311, 4.02, 0.459, 0.592, 0.71, 0.421
0.261, 5.016, 0.207, 0.42, 0.761, 0.432
0.159, 4.485, 0.216, 0.56, 0.808, 0.226
0.194, 4.339, 0.338, 0.587, 0.765, 0.062
0.129, 3.776, 0.316, 0.743, 0.798, 0.08
0.725, 3.785, 0.896, 0.695, 0.56, 0.49
0.261, 4.758, 0.419, 0.574, 0.736, 0.412
0.276, 4.098, 0.307, 0.51, 0.728, 0.457
0.288, 4.335, 0.418, 0.496, 0.721, 0.146
0.214, 4.476, 0.365, 0.486, 0.743, 0.45
0.656, 3.808, 0.793, 0.651, 0.586, 0.482
0.256, 4.667, 0.394, 0.583, 0.73, 0.165
0.303, 4.256, 0.414, 0.596, 0.724, 0.457
0.198, 4.343, 0.329, 0.607, 0.768, 0.178
0.267, 5.059, 0.147, 0.44, 0.745, 0.326
0.338, 4.844, 0.55, 0.466, 0.664, 0.156
0.275, 4.6, 0.409, 0.53, 0.697, 0.403
0.339, 3.867, 0.559, 0.659, 0.695, 0.139
0.231, 4.04, 0.277, 0.723, 0.796, 0.048
0.283, 5.536, 0.4, 0.48, 0.699, 0.183
0.152, 4.729, 0.108, 0.657, 0.827, 0.409
0.213, 3.793, 0.333, 0.466, 0.782, 0.123
0.869, 3.597, 1.124, 0.7, 0.497, 0.473
0.226, 4.201, 0.514, 0.631, 0.748, 0.038
0.317, 3.493, 0.28, 0.69, 0.756, 0.436
0.378, 4.474, 0.351, 0.417, 0.684, 0.263
0.219, 4.162, 0.211, 0.693, 0.814, 0.134
0.096, 4.659, 0.212, 0.52, 0.858, 0.079
0.366, 4.566, 0.506, 0.507, 0.676, 0.242
0.206, 4.785, 0.114, 0.383, 0.799, 0.237
0.333, 3.732, 0.428, 0.683, 0.741, 0.374
0.201, 4.666, 0.367, 0.498, 0.73, 0.347
0.317, 3.973, 0.524, 0.64, 0.708, 0.146
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.162, 4.716, 0.176, 0.544, 0.812, 0.154
0.438, 4.192, 0.75, 0.609, 0.611, 0.432
0.217, 4.217, 0.484, 0.556, 0.751, 0.182
0.209, 4.164, 0.209, 0.687, 0.821, 0.154
0.301, 3.938, 0.403, 0.641, 0.746, 0.401
0.135, 3.812, 0.234, 0.548, 0.805, 0.016
0.11, 3.574, 0.131, 0.667, 0.882, 0.253
0.31, 4.464, 0.436, 0.459, 0.698, 0.176
0.279, 3.438, 0.591, 0.638, 0.72, 0.269
0.35, 3.724, 0.562, 0.605, 0.681, 0.427
0.355, 4.593, 0.458, 0.483, 0.687, 0.287
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.268, 4.57, 0.273, 0.474, 0.748, 0.371
0.239, 4.367, 0.385, 0.559, 0.744, 0.366
0.422, 3.989, 0.495, 0.582, 0.685, 0.426
0.146, 4.212, 0.298, 0.497, 0.767, 0.188
0.208, 4.296, 0.265, 0.664, 0.789, 0.175
0.293, 4.821, 0.461, 0.646, 0.72, 0.097
0.321, 4.012, 0.432, 0.558, 0.727, 0.38
0.29, 4.799, 0.449, 0.643, 0.722, 0.122
0.155, 5.07, 0.176, 0.507, 0.8, 0.109
0.299, 3.767, 0.603, 0.615, 0.691, 0.19
0.201, 4.67, 0.366, 0.498, 0.731, 0.345
0.14, 4.629, 0.123, 0.594, 0.832, 0.257
0.427, 3.66, 0.447, 0.639, 0.655, 0.335
0.287, 4.111, 0.335, 0.526, 0.724, 0.468
0.212, 4.926, 0.361, 0.554, 0.75, 0.429
0.294, 4.171, 0.31, 0.619, 0.729, 0.393
0.423, 3.634, 0.709, 0.596, 0.637, 0.326
0.207, 3.816, 0.117, 0.735, 0.812, 0.311
0.201, 4.434, 0.224, 0.745, 0.811, 0.071
0.493, 3.904, 0.829, 0.554, 0.603, 0.164
0.265, 4.301, 0.398, 0.452, 0.737, 0.335
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.195, 3.889, 0.288, 0.727, 0.786, 0.476
0.246, 4.046, 0.301, 0.686, 0.772, 0.4
0.298, 4.721, 0.512, 0.623, 0.707, 0.168
0.311, 3.941, 0.361, 0.608, 0.723, 0.458
0.137, 4.652, 0.15, 0.541, 0.821, 0.31
0.2, 4.335, 0.273, 0.587, 0.793, 0.313
0.238, 4.19, 0.333, 0.501, 0.742, 0.352
0.162, 4.673, 0.23, 0.57, 0.785, 0.138
0.257, 4.322, 0.273, 0.64, 0.766, 0.419
0.23, 5.177, 0.371, 0.532, 0.733, 0.184
0.251, 3.879, 0.429, 0.628, 0.716, 0.3
0.131, 4.752, 0.111, 0.525, 0.838, 0.132
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.227, 4.295, 0.154, 0.543, 0.784, 0.288
0.35, 4.726, 0.597, 0.546, 0.667, 0.208
0.175, 4.217, 0.3, 0.752, 0.802, 0.108
0.989, 3.614, 1.223, 0.668, 0.445, 0.497
0.498, 4.353, 0.663, 0.654, 0.643, 0.348
0.185, 4.15, 0.236, 0.665, 0.823, 0.23
0.415, 3.492, 0.636, 0.616, 0.655, 0.425
0.232, 4.031, 0.278, 0.725, 0.795, 0.065
0.147, 4.462, 0.17, 0.724, 0.837, 0.462
0.231, 3.823, 0.405, 0.614, 0.766, 0.234
0.498, 4.353, 0.663, 0.654, 0.643, 0.348
0.303, 4.552, 0.454, 0.563, 0.707, 0.49
0.183, 4.087, 0.224, 0.639, 0.824, 0.327
0.219, 4.121, 0.31, 0.504, 0.768, 0.357
0.191, 5.232, 0.256, 0.445, 0.779, 0.14
0.452, 3.806, 0.521, 0.662, 0.651, 0.442
0.234, 4.447, 0.289, 0.615, 0.757, 0.238
0.214, 4.364, 0.164, 0.451, 0.8, 0.352
0.438, 3.338, 0.716, 0.623, 0.65, 0.206
0.221, 4.172, 0.478, 0.626, 0.754, 0.061
0.373, 4.607, 0.548, 0.411, 0.646, 0.424
0.206, 3.852, 0.356, 0.547, 0.774, 0.441
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.35, 3.724, 0.562, 0.605, 0.681, 0.427
0.656, 3.808, 0.792, 0.651, 0.586, 0.482
0.814, 3.731, 1.054, 0.68, 0.514, 0.459
0.183, 4.653, 0.421, 0.497, 0.767, 0.3
0.32, 3.865, 0.552, 0.643, 0.704, 0.329
0.383, 5.055, 0.517, 0.556, 0.66, 0.449
0.273, 3.525, 0.293, 0.664, 0.767, 0.464
0.254, 4.445, 0.275, 0.597, 0.758, 0.465
0.889, 3.701, 1.133, 0.677, 0.486, 0.471
0.211, 4.438, 0.243, 0.706, 0.795, 0.121
0.103, 4.502, 0.206, 0.552, 0.855, 0.134
0.305, 3.569, 0.272, 0.69, 0.763, 0.405
0.293, 4.568, 0.262, 0.402, 0.723, 0.416
0.339, 3.867, 0.559, 0.659, 0.695, 0.139
0.129, 4.322, 0.264, 0.599, 0.802, 0.384
0.322, 3.963, 0.542, 0.699, 0.691, 0.326
0.773, 4.425, 0.916, 0.624, 0.513, 0.132
0.137, 3.903, 0.399, 0.547, 0.808, 0.212
0.141, 4.231, 0.172, 0.487, 0.794, 0.312
0.346, 4.903, 0.4, 0.62, 0.666, 0.374
0.449, 4.974, 0.783, 0.59, 0.606, 0.016
0.234, 4.561, 0.383, 0.436, 0.745, 0.27
0.211, 3.853, 0.356, 0.622, 0.787, 0.405
0.115, 5.222, 0.157, 0.515, 0.812, 0.212
0.907, 3.68, 1.115, 0.647, 0.479, 0.486
0.312, 4.546, 0.491, 0.657, 0.712, 0.219
0.107, 4.92, 0.119, 0.569, 0.845, 0.346
0.149, 4.574, 0.137, 0.626, 0.834, 0.376
0.296, 4.656, 0.335, 0.618, 0.719, 0.496
0.362, 3.824, 0.502, 0.801, 0.699, 0.305
0.253, 4.64, 0.216, 0.458, 0.766, 0.389
0.451, 4.333, 0.731, 0.65, 0.636, 0.374
0.222, 4.12, 0.332, 0.567, 0.759, 0.133
0.1, 4.5, 0.138, 0.575, 0.84, 0.394
0.268, 4.888, 0.282, 0.452, 0.713, 0.194
0.292, 4.061, 0.521, 0.525, 0.692, 0.498
0.163, 4.823, 0.187, 0.541, 0.808, 0.281
0.205, 4.796, 0.113, 0.381, 0.799, 0.235
0.217, 3.789, 0.349, 0.586, 0.777, 0.22
0.329, 5.208, 0.585, 0.491, 0.661, 0.118
0.362, 3.824, 0.502, 0.801, 0.699, 0.305
0.309, 4.246, 0.267, 0.46, 0.736, 0.351
0.251, 4.204, 0.427, 0.594, 0.758, 0.32
0.131, 3.778, 0.321, 0.74, 0.796, 0.084
0.267, 4.114, 0.489, 0.725, 0.734, 0.008
0.383, 4.837, 0.644, 0.534, 0.653, 0.131
0.305, 4.034, 0.421, 0.764, 0.732, 0.229
0.183, 3.917, 0.155, 0.544, 0.831, 0.412
0.202, 5.026, 0.323, 0.421, 0.763, 0.379
0.152, 4.605, 0.213, 0.658, 0.819, 0.036
0.656, 3.808, 0.793, 0.651, 0.586, 0.482
0.364, 3.785, 0.638, 0.66, 0.691, 0.363
0.274, 4.637, 0.451, 0.52, 0.729, 0.441
0.171, 4.287, 0.275, 0.666, 0.81, 0.354
0.239, 4.931, 0.419, 0.583, 0.735, 0.345
0.227, 3.924, 0.368, 0.767, 0.787, 0.06
0.373, 4.633, 0.483, 0.582, 0.68, 0.369
0.917, 4.504, 1.024, 0.642, 0.489, 0.055
0.302, 4.594, 0.377, 0.575, 0.713, 0.291
0.257, 4.322, 0.273, 0.64, 0.766, 0.419
0.242, 3.78, 0.39, 0.606, 0.762, 0.197
0.246, 4.046, 0.301, 0.686, 0.772, 0.4
0.278, 3.934, 0.453, 0.627, 0.72, 0.24
0.369, 4.087, 0.53, 0.538, 0.682, 0.344
0.27, 5.235, 0.498, 0.485, 0.709, 0.293
0.214, 3.91, 0.145, 0.476, 0.786, 0.053
0.199, 4.538, 0.187, 0.433, 0.768, 0.345
0.288, 4.335, 0.418, 0.496, 0.721, 0.146
0.15, 5.441, 0.112, 0.552, 0.817, 0.012
0.273, 3.792, 0.295, 0.892, 0.798, 0.35
0.173, 4.819, 0.185, 0.518, 0.802, 0.261
0.288, 4.236, 0.376, 0.615, 0.738, 0.467
0.354, 3.559, 0.462, 0.659, 0.711, 0.327
0.305, 3.092, 0.338, 0.752, 0.75, 0.485
0.278, 3.954, 0.448, 0.628, 0.723, 0.239
0.382, 5.383, 0.6, 0.547, 0.667, 0.021
0.163, 4.027, 0.302, 0.497, 0.775, 0.183
0.222, 4.12, 0.332, 0.567, 0.759, 0.133
0.285, 4.185, 0.488, 0.506, 0.707, 0.444
0.222, 3.573, 0.232, 0.474, 0.743, 0.385
0.478, 3.963, 0.809, 0.552, 0.61, 0.16
0.353, 3.717, 0.561, 0.598, 0.68, 0.43
0.339, 4.399, 0.606, 0.511, 0.651, 0.366
0.249, 4.083, 0.29, 0.494, 0.748, 0.404
0.205, 4.501, 0.247, 0.689, 0.796, 0.076
0.382, 4.522, 0.566, 0.457, 0.646, 0.039
0.217, 4.217, 0.484, 0.556, 0.751, 0.182
0.253, 4.131, 0.229, 0.581, 0.768, 0.284
0.207, 4.758, 0.34, 0.574, 0.758, 0.437
0.328, 4.615, 0.458, 0.546, 0.683, 0.152
0.192, 5.133, 0.283, 0.465, 0.759, 0.407
0.185, 4.157, 0.13, 0.426, 0.783, 0.451
0.258, 4.484, 0.272, 0.593, 0.753, 0.492
0.244, 4.539, 0.202, 0.703, 0.771, 0.498
0.278, 4.36, 0.306, 0.617, 0.771, 0.466
0.232, 4.811, 0.334, 0.601, 0.79, 0.186
0.248, 3.871, 0.53, 0.616, 0.745, 0.224
0.132, 3.693, 0.165, 0.649, 0.862, 0.284
0.268, 3.897, 0.446, 0.618, 0.708, 0.294
0.323, 5.058, 0.483, 0.417, 0.672, 0.062
0.889, 3.701, 1.133, 0.677, 0.486, 0.471
0.201, 4.581, 0.32, 0.544, 0.767, 0.163
0.187, 4.551, 0.281, 0.582, 0.763, 0.205
0.132, 3.959, 0.166, 0.736, 0.861, 0.162
0.197, 4.771, 0.196, 0.575, 0.787, 0.157
0.284, 4.717, 0.339, 0.489, 0.707, 0.316
0.9, 4.516, 1.003, 0.637, 0.495, 0.062
0.187, 4.955, 0.177, 0.406, 0.79, 0.448
0.317, 4.524, 0.463, 0.504, 0.677, 0.292
0.232, 3.937, 0.357, 0.713, 0.778, 0.129
0.321, 4.012, 0.432, 0.558, 0.727, 0.38
0.257, 4.184, 0.521, 0.69, 0.741, 0.048
0.271, 4.484, 0.513, 0.592, 0.717, 0.071
0.283, 4.569, 0.226, 0.49, 0.744, 0.331
0.257, 4.322, 0.273, 0.64, 0.766, 0.419
0.309, 4.947, 0.442, 0.594, 0.706, 0.148
0.183, 3.992, 0.229, 0.659, 0.796, 0.464
0.147, 4.11, 0.281, 0.62, 0.849, 0.211
0.199, 4.538, 0.187, 0.433, 0.768, 0.345
0.194, 4.616, 0.356, 0.505, 0.763, 0.335
0.26, 4.821, 0.512, 0.521, 0.706, 0.101
0.146, 4.212, 0.298, 0.497, 0.767, 0.188
0.211, 4.845, 0.28, 0.458, 0.761, 0.433
0.21, 4.956, 0.272, 0.342, 0.766, 0.347
0.168, 4.541, 0.177, 0.567, 0.831, 0.272
0.268, 4.168, 0.405, 0.774, 0.751, 0.405
0.203, 4.153, 0.324, 0.542, 0.755, 0.367
0.385, 4.032, 0.522, 0.609, 0.673, 0.394
0.238, 4.375, 0.28, 0.573, 0.765, 0.252
0.369, 4.006, 0.47, 0.647, 0.686, 0.42
0.171, 4.335, 0.191, 0.603, 0.798, 0.18
0.293, 4.568, 0.262, 0.402, 0.723, 0.416
0.267, 4.853, 0.356, 0.513, 0.737, 0.25
0.229, 4.027, 0.249, 0.731, 0.801, 0.052
0.277, 4.127, 0.289, 0.555, 0.751, 0.337
0.172, 4.297, 0.221, 0.485, 0.776, 0.299
0.243, 4.157, 0.235, 0.501, 0.758, 0.434
0.272, 4.386, 0.405, 0.608, 0.731, 0.294
0.175, 4.217, 0.3, 0.752, 0.802, 0.108
0.308, 4.338, 0.277, 0.457, 0.734, 0.349
0.224, 4.647, 0.309, 0.537, 0.76, 0.176
0.319, 3.62, 0.42, 0.68, 0.751, 0.316
1.131, 4.152, 1.253, 0.653, 0.408, 0.016
0.437, 4.146, 0.67, 0.455, 0.63, 0.252
0.241, 4.101, 0.353, 0.526, 0.762, 0.112
0.329, 3.31, 0.358, 0.691, 0.751, 0.401
0.174, 4.947, 0.297, 0.68, 0.758, 0.138
0.126, 4.427, 0.266, 0.519, 0.781, 0.351
0.608, 4.895, 0.702, 0.556, 0.57, 0.081
0.169, 4.495, 0.157, 0.506, 0.812, 0.374
0.172, 4.297, 0.221, 0.485, 0.776, 0.299
0.275, 4.522, 0.46, 0.493, 0.703, 0.434
0.279, 4.296, 0.381, 0.589, 0.737, 0.441
0.224, 4.647, 0.309, 0.537, 0.76, 0.176
0.261, 4.508, 0.286, 0.597, 0.751, 0.464
0.22, 4.915, 0.287, 0.426, 0.732, 0.453
0.196, 4.706, 0.367, 0.606, 0.757, 0.438
0.188, 4.047, 0.184, 0.519, 0.804, 0.336
0.176, 4.114, 0.432, 0.497, 0.761, 0.233
0.195, 5.505, 0.458, 0.599, 0.739, 0.188
0.16, 5.029, 0.395, 0.649, 0.771, 0.131
0.199, 4.046, 0.318, 0.537, 0.804, 0.194
0.278, 4.179, 0.298, 0.661, 0.75, 0.326
0.205, 3.841, 0.32, 0.483, 0.787, 0.147
0.311, 4.037, 0.436, 0.65, 0.728, 0.316
0.341, 4.249, 0.432, 0.615, 0.675, 0.292
0.275, 4.523, 0.46, 0.491, 0.703, 0.434
0.364, 3.772, 0.583, 0.62, 0.685, 0.35
0.167, 4.716, 0.29, 0.549, 0.763, 0.127
0.336, 4.687, 0.271, 0.361, 0.707, 0.213
0.28, 5.069, 0.513, 0.491, 0.703, 0.304
0.731, 4.516, 0.879, 0.588, 0.528, 0.21
0.26, 4.299, 0.385, 0.574, 0.73, 0.187
0.212, 4.131, 0.37, 0.671, 0.76, 0.031
0.285, 4.29, 0.451, 0.662, 0.721, 0.365
0.13, 3.791, 0.16, 0.617, 0.848, 0.332
0.231, 4.04, 0.277, 0.723, 0.796, 0.048
0.194, 4.339, 0.338, 0.587, 0.765, 0.062
0.157, 3.857, 0.31, 0.701, 0.793, 0.161
0.327, 5.165, 0.575, 0.488, 0.663, 0.135
0.366, 4.566, 0.506, 0.507, 0.676, 0.242
0.207, 4.752, 0.338, 0.537, 0.785, 0.201
0.447, 4.226, 0.543, 0.545, 0.628, 0.468
0.141, 4.501, 0.146, 0.504, 0.824, 0.271
0.25, 4.402, 0.317, 0.52, 0.76, 0.387
0.127, 4.436, 0.16, 0.564, 0.824, 0.402
0.251, 4.17, 0.297, 0.496, 0.747, 0.386
0.254, 4.454, 0.326, 0.547, 0.77, 0.34
0.301, 3.268, 0.324, 0.739, 0.75, 0.454
0.1, 4.503, 0.206, 0.551, 0.856, 0.126
0.297, 3.873, 0.479, 0.636, 0.705, 0.251
0.131, 4.752, 0.111, 0.525, 0.838, 0.132
0.18, 4.92, 0.293, 0.695, 0.765, 0.222
0.195, 3.889, 0.288, 0.727, 0.786, 0.476
0.206, 4.328, 0.291, 0.545, 0.777, 0.241
0.292, 4.061, 0.521, 0.525, 0.692, 0.498
1.05, 4.303, 1.155, 0.637, 0.445, 0.01
0.277, 4.152, 0.41, 0.688, 0.703, 0.492
0.151, 4.627, 0.254, 0.383, 0.796, 0.131
0.269, 4.185, 0.46, 0.653, 0.733, 0.294
0.394, 4.3, 0.602, 0.606, 0.657, 0.273
0.201, 4.434, 0.224, 0.745, 0.811, 0.071
0.211, 4.845, 0.28, 0.458, 0.761, 0.433
0.256, 3.926, 0.432, 0.636, 0.72, 0.289
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.182, 4.433, 0.168, 0.674, 0.811, 0.231
0.23, 4.027, 0.181, 0.538, 0.783, 0.371
0.161, 4.847, 0.218, 0.537, 0.795, 0.255
0.214, 3.91, 0.145, 0.476, 0.786, 0.053
0.484, 4.369, 0.789, 0.669, 0.62, 0.354
0.389, 2.971, 0.523, 0.648, 0.708, 0.465
0.306, 4.403, 0.323, 0.476, 0.736, 0.247
0.299, 3.898, 0.414, 0.544, 0.702, 0.423
0.26, 4.149, 0.313, 0.597, 0.777, 0.465
0.128, 4.561, 0.214, 0.591, 0.788, 0.052
0.163, 4.608, 0.323, 0.558, 0.788, 0.005
0.201, 3.955, 0.321, 0.522, 0.792, 0.153
0.381, 4.592, 0.535, 0.37, 0.657, 0.441
0.193, 3.905, 0.344, 0.553, 0.778, 0.468
0.118, 4.558, 0.19, 0.558, 0.826, 0.255
0.335, 3.935, 0.439, 0.647, 0.696, 0.472
0.213, 3.793, 0.333, 0.466, 0.782, 0.123
0.231, 4.47, 0.261, 0.464, 0.759, 0.06
0.178, 4.094, 0.353, 0.757, 0.802, 0.087
0.29, 4.195, 0.352, 0.571, 0.732, 0.412
0.314, 4.145, 0.493, 0.66, 0.712, 0.327
0.185, 3.917, 0.163, 0.547, 0.828, 0.409
0.277, 4.062, 0.336, 0.714, 0.755, 0.303
0.195, 5.037, 0.209, 0.412, 0.762, 0.225
0.316, 4.342, 0.399, 0.597, 0.693, 0.284
0.327, 4.762, 0.585, 0.578, 0.692, 0.028


==> parametrizations/variable_nq.csv <==
# m [GeV], BG [GeV^{-2}], BGq [GeV^{-2}], smearingWidth, Nq, Qsg2muRatio, dqMin [fm]
0.394, 3.564, 0.202, 1.003, 7.247, 0.692, 0.301
0.269, 4.399, 0.212, 0.613, 3.343, 0.733, 0.059
0.123, 4.881, 0.155, 0.383, 2.125, 0.848, 0.481
0.202, 4.539, 0.484, 0.4, 2.377, 0.746, 0.347
0.385, 4.045, 0.312, 0.915, 7.194, 0.632, 0.404
0.263, 3.616, 0.368, 0.69, 3.714, 0.759, 0.42
0.467, 3.351, 0.269, 1.061, 8.408, 0.645, 0.458
0.432, 3.451, 0.299, 0.941, 7.025, 0.664, 0.277
0.449, 3.582, 0.486, 0.894, 6.117, 0.668, 0.185
0.341, 3.582, 0.35, 0.818, 4.609, 0.693, 0.377
0.251, 3.805, 0.239, 0.857, 6.497, 0.722, 0.12
0.247, 3.732, 0.302, 0.807, 5.644, 0.718, 0.196
0.531, 3.198, 0.241, 0.858, 7.884, 0.625, 0.434
0.467, 4.835, 0.658, 0.412, 2.328, 0.645, 0.476
0.116, 5.478, 0.339, 0.328, 1.771, 0.86, 0.331
0.372, 3.317, 0.416, 0.962, 8.166, 0.658, 0.333
1.839, 3.307, 0.868, 0.802, 8.097, 0.309, 0.187
0.36, 3.63, 0.153, 0.816, 6.185, 0.707, 0.184
0.75, 4.22, 0.671, 0.844, 9.85, 0.505, 0.038
0.281, 5.535, 0.288, 0.389, 2.108, 0.751, 0.169
0.411, 3.985, 0.308, 0.908, 6.205, 0.679, 0.46
0.279, 4.267, 0.11, 0.657, 5.103, 0.735, 0.067
0.322, 4.091, 0.387, 0.617, 3.724, 0.718, 0.077
0.594, 3.213, 0.629, 1.033, 9.144, 0.565, 0.037
0.325, 3.738, 0.243, 0.462, 3.627, 0.713, 0.423
0.381, 3.59, 0.553, 0.718, 3.607, 0.704, 0.336
0.87, 4.666, 0.607, 0.839, 8.746, 0.473, 0.06
0.868, 4.431, 0.664, 0.936, 9.912, 0.456, 0.391
0.854, 4.451, 0.613, 0.909, 9.831, 0.46, 0.002
0.462, 4.508, 0.564, 0.449, 2.262, 0.668, 0.207
1.525, 4.221, 0.777, 0.856, 8.458, 0.342, 0.398
0.625, 4.177, 0.585, 0.958, 8.684, 0.548, 0.243
0.313, 3.266, 0.241, 0.904, 4.344, 0.763, 0.324
0.424, 4.364, 0.419, 0.789, 7.257, 0.622, 0.016
0.755, 4.588, 0.65, 0.819, 6.881, 0.495, 0.154
0.297, 3.438, 0.327, 0.814, 4.555, 0.724, 0.43
0.621, 4.371, 0.525, 0.85, 8.408, 0.528, 0.365
0.86, 4.413, 0.775, 0.784, 8.013, 0.454, 0.122
0.171, 4.877, 0.24, 0.31, 2.374, 0.803, 0.473
1.23, 4.473, 0.936, 0.936, 9.778, 0.369, 0.168
0.627, 3.454, 0.469, 0.946, 8.264, 0.564, 0.327
0.341, 4.191, 0.608, 0.723, 4.012, 0.685, 0.136
0.507, 4.74, 0.48, 0.793, 5.718, 0.567, 0.102
0.307, 3.829, 0.253, 0.583, 3.999, 0.714, 0.452
0.467, 4.061, 0.437, 0.936, 7.022, 0.602, 0.163
0.915, 3.769, 0.849, 0.83, 5.189, 0.456, 0.492
0.114, 6.345, 0.341, 0.409, 1.832, 0.833, 0.267
0.252, 3.899, 0.326, 0.612, 4.032, 0.734, 0.14
0.419, 4.314, 0.465, 0.809, 5.513, 0.619, 0.4
0.33, 4.537, 0.212, 0.726, 6.093, 0.689, 0.161
0.801, 3.294, 0.659, 0.839, 7.399, 0.5, 0.271
0.775, 3.787, 0.758, 0.708, 6.098, 0.498, 0.275
0.109, 5.467, 0.269, 0.267, 1.505, 0.839, 0.365
1.317, 3.871, 1.067, 0.863, 5.545, 0.383, 0.439
0.162, 5.829, 0.176, 0.447, 1.917, 0.852, 0.397
0.795, 4.438, 0.627, 0.925, 8.162, 0.489, 0.319
0.509, 4.107, 0.571, 0.574, 3.849, 0.615, 0.471
0.911, 3.633, 0.536, 1.005, 9.398, 0.469, 0.488
0.411, 3.479, 0.232, 1.025, 8.812, 0.662, 0.292
0.218, 3.808, 0.383, 0.506, 2.812, 0.768, 0.125
0.369, 3.791, 0.275, 0.741, 5.761, 0.669, 0.183
0.305, 3.658, 0.425, 0.555, 3.145, 0.691, 0.392
0.621, 3.626, 0.412, 0.899, 9.603, 0.555, 0.426
0.805, 4.767, 0.678, 0.942, 8.265, 0.463, 0.338
0.417, 3.312, 0.11, 0.972, 8.015, 0.685, 0.491
0.728, 3.905, 0.473, 0.883, 8.404, 0.529, 0.281
0.483, 4.387, 0.251, 0.827, 7.405, 0.626, 0.125
0.606, 3.419, 0.415, 0.796, 6.528, 0.58, 0.478
0.363, 4.129, 0.395, 0.921, 6.71, 0.672, 0.062
0.407, 4.142, 0.447, 0.798, 5.687, 0.638, 0.366
0.377, 3.766, 0.478, 0.72, 6.064, 0.633, 0.033
0.42, 3.79, 0.566, 0.834, 5.38, 0.626, 0.369
0.733, 3.804, 0.49, 0.695, 6.275, 0.515, 0.482
0.223, 5.443, 0.154, 0.41, 2.194, 0.832, 0.206
1.714, 4.109, 0.863, 0.843, 7.667, 0.321, 0.499
1.794, 4.098, 0.988, 0.711, 4.848, 0.317, 0.309
0.23, 5.659, 0.308, 0.416, 2.247, 0.78, 0.369
0.114, 7.08, 0.152, 0.482, 1.66, 0.863, 0.32
1.359, 3.504, 0.756, 0.956, 8.68, 0.382, 0.387
0.935, 3.638, 0.68, 0.952, 9.027, 0.452, 0.417
0.304, 4.56, 0.416, 0.709, 4.645, 0.687, 0.294
0.089, 7.708, 0.175, 0.457, 1.656, 0.889, 0.365
1.732, 4.807, 0.989, 0.762, 6.178, 0.316, 0.108
0.498, 4.175, 0.22, 0.858, 7.394, 0.613, 0.129
0.306, 5.346, 0.651, 0.469, 2.392, 0.691, 0.49
0.913, 3.472, 0.64, 0.936, 7.036, 0.506, 0.48
0.255, 4.27, 0.524, 0.63, 3.146, 0.705, 0.027
1.639, 4.624, 0.931, 0.9, 8.68, 0.327, 0.028
1.172, 3.581, 1.027, 0.713, 4.413, 0.385, 0.289
0.559, 3.694, 0.522, 0.699, 4.523, 0.598, 0.187
0.238, 4.612, 0.322, 0.494, 1.876, 0.807, 0.441
0.782, 4.187, 0.616, 0.822, 7.997, 0.497, 0.331
1.276, 4.413, 0.824, 1.001, 9.581, 0.386, 0.493
0.389, 3.749, 0.479, 0.839, 7.129, 0.638, 0.222
0.109, 9.545, 0.191, 0.471, 1.303, 0.88, 0.346
0.994, 4.31, 0.699, 0.835, 8.833, 0.446, 0.039
0.352, 3.618, 0.361, 0.941, 7.288, 0.684, 0.257
0.098, 7.165, 0.32, 0.52, 1.689, 0.878, 0.271
0.24, 3.852, 0.286, 0.61, 4.599, 0.707, 0.185
0.097, 4.998, 0.2, 0.296, 2.267, 0.871, 0.394
0.725, 3.67, 0.515, 0.994, 9.584, 0.528, 0.19
0.483, 4.353, 0.403, 0.774, 7.104, 0.607, 0.127
0.44, 3.724, 0.364, 0.818, 6.373, 0.668, 0.112
0.492, 3.872, 0.53, 0.773, 6.327, 0.604, 0.348
0.32, 4.165, 0.233, 0.89, 5.385, 0.693, 0.045
0.167, 7.857, 0.484, 0.535, 1.826, 0.799, 0.059
0.587, 4.489, 0.416, 1.016, 9.707, 0.56, 0.005
0.325, 3.021, 0.207, 0.954, 8.167, 0.741, 0.359
1.868, 4.252, 0.851, 0.857, 6.571, 0.31, 0.428
0.64, 3.641, 0.354, 1.036, 8.342, 0.572, 0.103
0.158, 6.228, 0.305, 0.438, 2.098, 0.797, 0.475
0.297, 3.697, 0.292, 0.792, 5.7, 0.682, 0.038
1.002, 3.737, 0.616, 0.843, 8.612, 0.449, 0.287
0.304, 4.018, 0.424, 0.441, 3.574, 0.705, 0.491
0.229, 3.724, 0.154, 0.761, 4.346, 0.772, 0.22
0.462, 4.248, 0.234, 1.01, 9.356, 0.618, 0.08
0.476, 4.876, 0.548, 0.685, 4.614, 0.581, 0.272
1.676, 5.139, 1.064, 0.741, 6.898, 0.304, 0.026
0.524, 3.928, 0.472, 0.807, 6.842, 0.581, 0.423
0.546, 4.379, 0.413, 0.709, 7.3, 0.567, 0.215
0.493, 3.735, 0.451, 1.036, 8.008, 0.597, 0.489
0.466, 4.036, 0.387, 0.839, 7.586, 0.617, 0.179
0.476, 3.512, 0.241, 0.816, 7.668, 0.631, 0.368
0.491, 3.34, 0.224, 0.905, 7.702, 0.641, 0.357
0.411, 3.736, 0.453, 0.647, 3.78, 0.663, 0.488
0.314, 4.871, 0.296, 0.481, 2.906, 0.707, 0.464
1.6, 4.257, 0.959, 0.983, 9.927, 0.323, 0.247
1.041, 4.054, 0.796, 0.916, 8.515, 0.438, 0.123
0.274, 3.288, 0.242, 0.972, 5.945, 0.751, 0.407
0.761, 3.896, 0.531, 0.754, 6.924, 0.497, 0.012
0.394, 4.184, 0.361, 0.831, 5.067, 0.672, 0.195
0.488, 3.17, 0.305, 1.012, 9.745, 0.62, 0.419
0.947, 4.283, 0.766, 0.919, 8.687, 0.455, 0.334
0.432, 4.169, 0.282, 1.073, 9.47, 0.653, 0.049
0.581, 4.438, 0.455, 0.844, 5.187, 0.575, 0.394
0.231, 3.765, 0.42, 0.535, 2.881, 0.778, 0.489
0.438, 4.185, 0.328, 0.794, 7.166, 0.64, 0.162
0.461, 3.749, 0.34, 0.953, 6.558, 0.637, 0.121
0.852, 4.307, 0.653, 0.872, 7.782, 0.476, 0.272
0.418, 3.777, 0.537, 0.804, 3.686, 0.688, 0.161
0.186, 6.143, 0.309, 0.293, 1.982, 0.784, 0.491
0.392, 3.36, 0.187, 1.055, 9.646, 0.663, 0.382
0.111, 4.824, 0.372, 0.344, 1.913, 0.858, 0.422
1.44, 4.463, 0.912, 0.958, 9.182, 0.356, 0.228
0.954, 3.496, 0.712, 0.872, 5.743, 0.467, 0.396
0.526, 4.093, 0.554, 0.918, 9.237, 0.55, 0.302
0.331, 4.835, 0.347, 0.818, 5.466, 0.669, 0.033
0.848, 3.569, 0.537, 0.966, 8.167, 0.489, 0.48
0.799, 3.409, 0.556, 0.895, 6.856, 0.517, 0.392
0.323, 4.056, 0.354, 0.675, 3.621, 0.762, 0.161
0.443, 3.428, 0.312, 0.869, 7.197, 0.676, 0.312
0.539, 3.403, 0.469, 0.799, 5.036, 0.615, 0.483
0.451, 3.803, 0.445, 0.886, 7.254, 0.599, 0.099
0.364, 4.528, 0.432, 1.176, 8.362, 0.651, 0.018
0.689, 3.667, 0.577, 0.908, 8.152, 0.546, 0.251
0.816, 3.893, 0.625, 0.768, 5.428, 0.503, 0.256
0.398, 4.723, 0.296, 1.034, 9.689, 0.631, 0.065
0.601, 3.916, 0.446, 0.766, 7.489, 0.559, 0.223
0.424, 4.381, 0.56, 0.714, 5.256, 0.598, 0.256
0.447, 3.812, 0.315, 1.005, 8.978, 0.63, 0.412
0.499, 4.269, 0.262, 0.938, 9.994, 0.603, 0.043
0.353, 3.542, 0.414, 0.744, 4.357, 0.667, 0.357
0.679, 4.163, 0.494, 0.955, 9.256, 0.524, 0.273
0.284, 3.954, 0.289, 0.966, 6.538, 0.721, 0.25
1.068, 4.366, 0.725, 0.904, 9.871, 0.418, 0.393
0.308, 4.244, 0.348, 0.462, 2.662, 0.715, 0.488
0.394, 3.825, 0.186, 1.009, 8.104, 0.661, 0.471
0.798, 4.305, 0.517, 0.914, 9.326, 0.47, 0.434
0.375, 3.508, 0.359, 0.878, 4.377, 0.712, 0.442
0.805, 5.044, 0.612, 0.906, 9.759, 0.461, 0.209
0.984, 3.607, 0.543, 0.95, 8.774, 0.451, 0.427
0.724, 3.328, 0.526, 0.941, 8.482, 0.549, 0.38
0.382, 3.917, 0.243, 0.849, 7.269, 0.66, 0.407
0.576, 3.181, 0.347, 0.856, 7.946, 0.592, 0.441
0.097, 5.262, 0.122, 0.362, 2.362, 0.885, 0.137
1.803, 3.856, 0.87, 0.91, 9.01, 0.318, 0.411
0.382, 3.101, 0.339, 0.823, 6.248, 0.674, 0.121
0.271, 6.249, 0.215, 0.405, 1.969, 0.793, 0.467
0.154, 5.862, 0.166, 0.441, 1.837, 0.857, 0.399
1.876, 3.841, 0.737, 0.84, 9.046, 0.314, 0.375
0.495, 3.931, 0.588, 0.678, 4.426, 0.563, 0.026
1.025, 3.683, 0.542, 0.827, 7.532, 0.436, 0.477
1.443, 4.006, 0.79, 0.883, 8.364, 0.366, 0.3
1.218, 4.913, 0.745, 0.9, 9.301, 0.387, 0.174
1.334, 4.419, 0.817, 0.869, 8.542, 0.363, 0.365
0.573, 4.112, 0.503, 0.838, 6.825, 0.542, 0.21
0.673, 3.452, 0.505, 0.832, 6.065, 0.551, 0.402
0.528, 3.982, 0.376, 0.739, 7.616, 0.58, 0.162
0.613, 4.645, 0.551, 0.847, 9.154, 0.517, 0.059
0.195, 4.51, 0.27, 0.473, 2.849, 0.756, 0.215
0.585, 3.433, 0.522, 0.796, 4.563, 0.584, 0.496
0.36, 4.165, 0.429, 0.748, 3.55, 0.695, 0.229
0.523, 4.262, 0.409, 0.812, 6.811, 0.631, 0.31
0.429, 4.373, 0.292, 0.702, 6.664, 0.613, 0.077
0.645, 4.525, 0.491, 0.931, 9.588, 0.526, 0.049
0.383, 4.213, 0.423, 0.652, 4.544, 0.647, 0.031
0.437, 3.054, 0.222, 0.946, 5.78, 0.677, 0.429
0.123, 7.121, 0.118, 0.424, 1.571, 0.88, 0.19
0.265, 3.66, 0.182, 0.653, 4.993, 0.735, 0.046
0.615, 3.87, 0.44, 1.065, 9.591, 0.543, 0.325
0.856, 3.891, 0.739, 0.88, 6.707, 0.488, 0.28
0.389, 3.1, 0.192, 1.123, 9.699, 0.666, 0.342
0.537, 4.128, 0.646, 0.792, 6.09, 0.547, 0.177
1.688, 3.591, 0.887, 0.841, 6.571, 0.338, 0.324
0.507, 3.312, 0.679, 0.74, 3.277, 0.617, 0.444
0.519, 3.856, 0.264, 0.969, 9.422, 0.587, 0.468
0.097, 9.111, 0.13, 0.347, 1.606, 0.913, 0.099
0.205, 4.058, 0.366, 0.551, 3.605, 0.736, 0.402
0.422, 4.139, 0.392, 0.744, 5.606, 0.648, 0.08
0.422, 3.84, 0.387, 0.829, 5.042, 0.662, 0.465
0.101, 7.117, 0.167, 0.525, 1.714, 0.867, 0.337
0.611, 4.219, 0.394, 0.722, 6.75, 0.546, 0.252
0.603, 3.675, 0.45, 0.887, 7.167, 0.569, 0.334
0.348, 3.814, 0.332, 0.66, 4.15, 0.67, 0.165
0.132, 8.606, 0.227, 0.445, 1.518, 0.91, 0.341
0.307, 3.792, 0.309, 0.705, 5.161, 0.705, 0.045
0.237, 3.96, 0.238, 0.574, 3.911, 0.747, 0.287
0.666, 3.788, 0.571, 0.754, 6.74, 0.527, 0.437
0.408, 3.363, 0.292, 1.274, 9.664, 0.695, 0.059
1.767, 3.442, 0.768, 0.964, 8.256, 0.331, 0.449
0.38, 3.59, 0.374, 0.648, 4.198, 0.658, 0.265
0.334, 3.714, 0.2, 0.746, 7.125, 0.696, 0.279
1.679, 4.07, 0.829, 0.802, 6.33, 0.329, 0.293
0.196, 6.844, 0.331, 0.411, 1.732, 0.819, 0.328
0.915, 4.292, 0.777, 0.762, 6.97, 0.445, 0.376
0.559, 3.194, 0.463, 0.97, 8.196, 0.622, 0.17
0.38, 3.268, 0.385, 0.803, 5.326, 0.666, 0.221
0.604, 3.947, 0.573, 0.85, 8.475, 0.553, 0.273
0.504, 4.331, 0.459, 0.687, 5.103, 0.591, 0.442
0.169, 5.195, 0.384, 0.359, 2.171, 0.792, 0.37
0.469, 3.062, 0.296, 1.066, 9.625, 0.628, 0.447
0.507, 3.321, 0.388, 0.97, 8.635, 0.597, 0.451
0.716, 3.785, 0.661, 0.872, 6.626, 0.517, 0.397
0.499, 3.811, 0.677, 0.665, 3.739, 0.618, 0.248
0.155, 3.653, 0.224, 0.669, 3.08, 0.795, 0.489
0.098, 6.641, 0.135, 0.437, 1.827, 0.856, 0.14
0.277, 4.146, 0.26, 0.59, 3.494, 0.755, 0.05
0.378, 4.304, 0.518, 0.708, 4.089, 0.641, 0.054
0.235, 4.762, 0.29, 0.464, 2.901, 0.753, 0.182
0.447, 4.078, 0.587, 0.787, 6.577, 0.6, 0.107
0.945, 4.54, 0.758, 0.934, 8.321, 0.443, 0.16
0.397, 3.198, 0.344, 0.779, 4.269, 0.688, 0.415
0.208, 3.874, 0.231, 0.681, 3.741, 0.766, 0.403
0.79, 3.944, 0.552, 0.801, 8.172, 0.497, 0.085
0.653, 4.024, 0.418, 0.913, 8.618, 0.527, 0.343
0.393, 3.595, 0.238, 0.862, 5.728, 0.696, 0.43
0.382, 3.238, 0.283, 0.794, 5.706, 0.66, 0.496
0.175, 5.141, 0.333, 0.439, 2.225, 0.804, 0.061
0.567, 4.096, 0.494, 0.894, 6.947, 0.565, 0.16
0.487, 3.633, 0.379, 0.954, 6.538, 0.631, 0.055
0.528, 3.707, 0.275, 0.949, 9.342, 0.599, 0.119
1.157, 4.242, 0.667, 0.834, 8.235, 0.394, 0.086
0.293, 3.931, 0.432, 0.637, 3.475, 0.69, 0.254
0.348, 3.885, 0.395, 0.747, 4.078, 0.693, 0.135
0.121, 4.785, 0.169, 0.477, 1.897, 0.892, 0.099
0.415, 3.874, 0.556, 0.874, 5.319, 0.663, 0.349
0.39, 3.905, 0.422, 0.923, 5.465, 0.691, 0.123
0.521, 4.864, 0.507, 0.703, 6.305, 0.569, 0.304
1.913, 4.218, 1.139, 0.842, 6.824, 0.288, 0.187
0.37, 3.722, 0.193, 0.814, 6.267, 0.684, 0.046
0.77, 4.309, 0.482, 0.897, 9.393, 0.492, 0.382
0.119, 5.726, 0.192, 0.454, 1.798, 0.897, 0.224
0.765, 3.684, 0.475, 0.858, 7.866, 0.505, 0.38
1.745, 4.562, 0.955, 0.946, 7.261, 0.313, 0.213
0.588, 3.605, 0.573, 0.744, 6.92, 0.556, 0.413
0.48, 4.66, 0.648, 0.577, 3.612, 0.576, 0.272
0.891, 3.931, 0.764, 0.999, 8.849, 0.469, 0.271
0.299, 4.64, 0.326, 0.431, 3.495, 0.698, 0.359
0.168, 4.972, 0.283, 0.526, 1.813, 0.883, 0.218
0.549, 4.432, 0.342, 0.971, 8.272, 0.6, 0.068
0.219, 3.435, 0.312, 0.75, 3.875, 0.78, 0.369
0.141, 4.814, 0.298, 0.376, 1.972, 0.848, 0.085
0.699, 4.031, 0.629, 0.92, 8.285, 0.518, 0.044
0.557, 3.876, 0.435, 0.888, 8.512, 0.577, 0.319
0.565, 3.729, 0.514, 0.818, 7.162, 0.565, 0.149
0.417, 4.145, 0.507, 0.745, 4.851, 0.624, 0.497
0.459, 3.287, 0.256, 0.864, 6.159, 0.627, 0.499
0.075, 6.809, 0.157, 0.339, 1.619, 0.867, 0.24
0.405, 4.115, 0.284, 0.892, 7.452, 0.67, 0.149
0.363, 4.128, 0.451, 0.848, 7.045, 0.632, 0.064
0.618, 3.651, 0.212, 0.981, 9.342, 0.575, 0.302
0.698, 3.724, 0.696, 0.99, 8.763, 0.51, 0.191
0.498, 4.259, 0.45, 0.853, 5.853, 0.613, 0.187
0.323, 4.314, 0.584, 0.693, 3.909, 0.675, 0.019
0.314, 3.5, 0.5, 0.6, 3.567, 0.711, 0.213
0.61, 4.472, 0.471, 0.886, 8.987, 0.543, 0.101
0.462, 4.838, 0.623, 0.598, 3.534, 0.625, 0.016
0.467, 3.701, 0.437, 1.014, 8.286, 0.601, 0.11
0.376, 3.662, 0.191, 0.731, 5.898, 0.671, 0.202
0.393, 3.389, 0.213, 0.949, 7.326, 0.659, 0.441
1.701, 3.775, 0.781, 0.953, 9.447, 0.329, 0.32
0.732, 3.92, 0.479, 0.889, 8.329, 0.515, 0.288
1.147, 3.674, 0.795, 0.841, 8.541, 0.413, 0.432
0.163, 3.615, 0.148, 0.838, 5.385, 0.82, 0.242
1.251, 4.093, 0.804, 0.776, 6.438, 0.396, 0.224
0.983, 4.102, 0.718, 1.064, 9.942, 0.465, 0.291
1.696, 4.135, 0.84, 0.79, 8.398, 0.319, 0.361
0.307, 3.858, 0.578, 0.625, 3.198, 0.713, 0.327
1.43, 3.6, 0.679, 1.047, 9.677, 0.366, 0.453
0.089, 8.439, 0.243, 0.263, 1.81, 0.889, 0.047
0.967, 4.636, 0.719, 0.852, 7.703, 0.444, 0.243
0.859, 3.801, 0.764, 0.851, 7.067, 0.476, 0.105
0.328, 3.247, 0.349, 0.71, 5.154, 0.701, 0.002
0.936, 4.502, 0.793, 0.859, 7.368, 0.436, 0.091
0.497, 3.557, 0.537, 0.937, 7.148, 0.587, 0.483
0.789, 2.937, 0.459, 0.914, 7.048, 0.534, 0.484
0.122, 9.516, 0.366, 0.322, 1.411, 0.83, 0.03
0.318, 3.366, 0.394, 0.553, 2.712, 0.743, 0.158
1.618, 4.55, 0.858, 1.039, 9.544, 0.333, 0.469
0.467, 3.61, 0.433, 0.724, 4.488, 0.657, 0.367
1.121, 4.091, 0.855, 0.954, 9.393, 0.411, 0.229
1.18, 3.918, 0.828, 0.9, 9.436, 0.394, 0.423
0.093, 6.684, 0.128, 0.432, 1.776, 0.86, 0.143
0.621, 4.339, 0.684, 0.812, 5.157, 0.542, 0.07
0.48, 3.362, 0.313, 1.123, 9.738, 0.64, 0.458
1.865, 4.234, 0.898, 0.752, 8.321, 0.286, 0.358
0.654, 3.781, 0.69, 0.954, 9.514, 0.515, 0.293
0.283, 5.03, 0.517, 0.503, 2.266, 0.743, 0.356
0.644, 4.407, 0.335, 0.984, 9.678, 0.527, 0.495
0.505, 3.101, 0.353, 0.962, 8.715, 0.606, 0.462
0.315, 4.024, 0.589, 0.411, 2.539, 0.686, 0.376
0.692, 4.355, 0.452, 0.768, 6.557, 0.497, 0.45
1.5, 3.237, 0.886, 0.933, 7.05, 0.358, 0.428
1.347, 3.755, 0.702, 0.998, 9.81, 0.368, 0.458
0.215, 4.018, 0.115, 0.655, 4.292, 0.766, 0.151
0.525, 4.471, 0.603, 0.679, 5.095, 0.561, 0.369
1.821, 4.133, 0.839, 0.945, 9.191, 0.305, 0.479
0.35, 3.976, 0.501, 0.751, 4.722, 0.692, 0.177
0.611, 3.222, 0.478, 0.97, 8.078, 0.57, 0.468
0.096, 9.084, 0.268, 0.462, 1.302, 0.924, 0.275
0.422, 4.586, 0.566, 0.725, 4.818, 0.643, 0.142
0.584, 3.501, 0.448, 1.044, 9.383, 0.579, 0.489
0.361, 4.179, 0.287, 0.738, 4.269, 0.683, 0.061
0.495, 4.199, 0.545, 0.555, 4.175, 0.6, 0.476
1.097, 4.071, 0.896, 0.875, 8.038, 0.417, 0.028
1.136, 4.579, 0.881, 0.814, 6.053, 0.398, 0.428
1.577, 4.06, 0.798, 0.747, 5.553, 0.331, 0.285
0.851, 3.354, 0.709, 0.952, 9.307, 0.483, 0.459
0.992, 3.881, 0.725, 0.803, 8.002, 0.442, 0.11
0.327, 4.194, 0.343, 0.783, 6.282, 0.673, 0.093
0.581, 3.751, 0.35, 0.941, 9.085, 0.564, 0.346
0.649, 4.02, 0.639, 0.889, 5.775, 0.559, 0.267
0.462, 4.043, 0.399, 0.816, 5.865, 0.614, 0.059
0.438, 4.022, 0.31, 0.822, 6.915, 0.611, 0.412
0.965, 4.055, 0.985, 0.765, 4.502, 0.446, 0.102
0.562, 3.001, 0.289, 1.031, 9.744, 0.591, 0.144
0.447, 4.336, 0.5, 0.707, 4.354, 0.634, 0.095
0.321, 3.86, 0.394, 0.805, 6.628, 0.648, 0.284
0.19, 5.413, 0.458, 0.315, 2.322, 0.765, 0.401
0.359, 3.378, 0.21, 0.981, 8.519, 0.669, 0.292
1.075, 3.749, 0.889, 0.931, 5.782, 0.456, 0.331
0.985, 4.559, 0.58, 0.822, 9.128, 0.431, 0.003
0.6, 3.718, 0.38, 0.929, 6.759, 0.591, 0.428
0.662, 4.36, 0.515, 0.912, 9.656, 0.503, 0.398
1.759, 3.415, 0.899, 0.984, 8.383, 0.338, 0.103
1.695, 3.756, 0.819, 0.927, 9.641, 0.337, 0.305
0.465, 3.513, 0.314, 0.957, 7.943, 0.631, 0.445
1.315, 4.465, 0.817, 0.938, 9.846, 0.375, 0.082
0.129, 4.13, 0.306, 0.348, 2.351, 0.794, 0.447
0.224, 3.99, 0.342, 0.646, 3.583, 0.749, 0.085
0.113, 7.759, 0.379, 0.5, 1.771, 0.844, 0.146
0.485, 4.454, 0.218, 0.688, 6.719, 0.611, 0.376
0.667, 4.169, 0.678, 0.998, 9.415, 0.539, 0.041
0.854, 4.451, 0.613, 0.909, 9.831, 0.46, 0.002
0.477, 3.226, 0.419, 1.017, 6.13, 0.666, 0.455
0.658, 3.673, 0.453, 0.812, 7.153, 0.538, 0.437
1.167, 4.751, 0.762, 0.889, 8.929, 0.386, 0.03
0.231, 3.888, 0.319, 0.667, 3.378, 0.757, 0.085
0.755, 4.256, 0.642, 0.847, 7.346, 0.501, 0.269
0.599, 3.937, 0.528, 0.857, 5.889, 0.55, 0.487
0.362, 3.684, 0.181, 0.879, 6.655, 0.697, 0.175
0.404, 3.69, 0.41, 1.07, 8.32, 0.665, 0.137
0.456, 4.311, 0.388, 0.875, 6.388, 0.587, 0.123
0.148, 4.637, 0.359, 0.406, 2.674, 0.779, 0.09
0.756, 4.436, 0.738, 0.749, 7.016, 0.48, 0.318
1.464, 4.026, 0.904, 0.875, 9.244, 0.348, 0.296
1.388, 3.664, 0.95, 0.799, 5.568, 0.361, 0.368
0.29, 4.318, 0.339, 0.698, 4.424, 0.704, 0.082
0.748, 4.492, 0.416, 0.777, 7.981, 0.506, 0.475
0.422, 4.631, 0.3, 0.774, 7.962, 0.613, 0.204
0.628, 3.683, 0.541, 0.874, 7.981, 0.534, 0.369
0.596, 3.465, 0.537, 0.837, 6.017, 0.582, 0.463
0.773, 3.784, 0.557, 0.883, 7.848, 0.504, 0.386
0.234, 8.821, 0.459, 0.434, 1.542, 0.747, 0.089
0.148, 5.84, 0.371, 0.358, 1.889, 0.805, 0.46
0.626, 4.568, 0.618, 0.742, 5.384, 0.557, 0.461
0.373, 3.898, 0.221, 0.888, 7.333, 0.68, 0.088
0.252, 3.63, 0.32, 0.505, 2.483, 0.792, 0.041
0.338, 4.188, 0.577, 0.793, 4.209, 0.661, 0.437
0.108, 4.376, 0.163, 0.358, 2.467, 0.841, 0.344
1.712, 3.422, 0.857, 0.922, 6.987, 0.323, 0.294
1.376, 3.703, 0.688, 0.943, 9.951, 0.374, 0.476
0.315, 4.493, 0.429, 0.453, 3.193, 0.682, 0.13
0.548, 3.999, 0.518, 0.897, 6.818, 0.571, 0.342
0.939, 4.588, 0.746, 0.849, 7.025, 0.444, 0.432
1.243, 3.993, 0.861, 1.028, 8.905, 0.404, 0.044
0.221, 4.936, 0.469, 0.388, 2.131, 0.754, 0.044
0.26, 4.019, 0.384, 0.56, 2.756, 0.742, 0.151
0.626, 4.127, 0.461, 0.903, 6.987, 0.578, 0.074
0.341, 4.191, 0.608, 0.723, 4.012, 0.685, 0.136
0.552, 3.546, 0.619, 0.859, 5.402, 0.575, 0.44
0.373, 3.077, 0.399, 0.801, 4.967, 0.679, 0.331
0.156, 5.657, 0.282, 0.488, 2.408, 0.817, 0.01
0.23, 4.342, 0.227, 0.664, 3.68, 0.761, 0.303
0.869, 3.347, 0.579, 0.819, 7.84, 0.485, 0.417
0.906, 4.058, 0.613, 0.853, 8.973, 0.456, 0.436
1.541, 4.151, 0.697, 0.9, 8.94, 0.342, 0.305
0.79, 3.818, 0.674, 0.834, 7.848, 0.492, 0.417
0.504, 3.751, 0.48, 0.827, 5.231, 0.615, 0.385
0.161, 5.156, 0.294, 0.427, 2.002, 0.833, 0.234
0.237, 3.807, 0.354, 0.723, 4.843, 0.721, 0.151
0.984, 3.112, 0.545, 0.938, 7.523, 0.476, 0.463
0.373, 4.008, 0.472, 0.629, 4.933, 0.624, 0.307
0.385, 3.289, 0.337, 1.012, 5.784, 0.691, 0.354
0.346, 3.922, 0.334, 0.78, 5.263, 0.688, 0.087
0.287, 4.512, 0.368, 0.522, 2.329, 0.77, 0.447
0.377, 3.071, 0.639, 0.774, 3.046, 0.701, 0.369
0.855, 4.482, 0.689, 0.943, 9.624, 0.449, 0.429
0.347, 4.004, 0.325, 0.719, 5.916, 0.683, 0.102
0.279, 3.615, 0.227, 0.67, 4.135, 0.765, 0.051
0.341, 5.552, 0.608, 0.421, 2.534, 0.664, 0.252
0.461, 3.696, 0.449, 0.954, 7.465, 0.623, 0.079
0.349, 4.696, 0.483, 0.566, 4.002, 0.659, 0.234
0.48, 3.925, 0.574, 0.714, 3.817, 0.649, 0.247
0.278, 3.638, 0.295, 0.622, 4.019, 0.715, 0.271
0.446, 4.635, 0.341, 0.826, 8.72, 0.607, 0.042
0.804, 4.357, 0.572, 0.858, 9.756, 0.483, 0.249
1.984, 3.734, 1.065, 0.958, 5.967, 0.305, 0.316
0.677, 3.472, 0.512, 0.951, 9.578, 0.548, 0.084
0.327, 3.802, 0.655, 0.552, 3.318, 0.69, 0.473
0.79, 4.204, 0.582, 0.92, 7.926, 0.485, 0.347
0.691, 2.972, 0.619, 0.951, 8.283, 0.533, 0.322
0.333, 4.075, 0.277, 0.795, 7.923, 0.65, 0.153
0.592, 3.742, 0.531, 0.816, 5.573, 0.581, 0.46
0.791, 3.792, 0.597, 0.911, 8.326, 0.507, 0.144
0.16, 5.606, 0.199, 0.523, 2.024, 0.874, 0.347
1.328, 4.196, 0.769, 0.837, 8.097, 0.37, 0.405
0.644, 3.895, 0.356, 0.914, 7.802, 0.56, 0.136
1.934, 3.028, 0.849, 1.112, 7.526, 0.328, 0.457
1.069, 3.702, 0.649, 0.962, 8.563, 0.439, 0.326
0.394, 3.466, 0.355, 0.71, 4.98, 0.643, 0.095
1.465, 3.817, 0.884, 0.925, 9.204, 0.345, 0.361
0.476, 3.942, 0.185, 0.982, 9.281, 0.629, 0.147
0.791, 3.7, 0.511, 1.012, 9.754, 0.515, 0.141
0.451, 3.987, 0.363, 0.855, 8.372, 0.612, 0.046
0.425, 4.419, 0.257, 0.946, 9.861, 0.603, 0.106
1.393, 3.896, 0.835, 0.835, 8.413, 0.357, 0.2
0.279, 4.486, 0.356, 0.491, 2.823, 0.761, 0.191
0.321, 3.962, 0.464, 0.581, 3.368, 0.71, 0.466
0.098, 5.592, 0.103, 0.242, 2.144, 0.89, 0.22
0.398, 3.892, 0.579, 0.87, 6.902, 0.602, 0.215
0.356, 3.874, 0.455, 0.552, 4.417, 0.648, 0.044
0.147, 4.562, 0.376, 0.43, 2.344, 0.827, 0.305
0.406, 4.048, 0.3, 0.917, 7.116, 0.662, 0.123
0.543, 3.643, 0.466, 0.831, 6.421, 0.613, 0.355
1.846, 3.393, 0.862, 1.033, 8.618, 0.307, 0.495
0.588, 4.163, 0.36, 0.845, 8.941, 0.565, 0.415
1.264, 4.2, 0.96, 0.97, 7.624, 0.388, 0.382
0.769, 4.069, 0.61, 0.903, 8.789, 0.504, 0.022
0.505, 3.17, 0.539, 0.716, 4.857, 0.638, 0.424
0.736, 3.881, 0.686, 0.801, 6.149, 0.516, 0.429
0.323, 3.471, 0.397, 0.634, 3.343, 0.713, 0.287
0.607, 4.666, 0.571, 0.871, 9.164, 0.531, 0.263
0.583, 3.965, 0.396, 0.861, 7.746, 0.55, 0.101
0.755, 4.03, 0.481, 0.828, 7.523, 0.507, 0.011
0.163, 4.352, 0.269, 0.309, 2.367, 0.802, 0.04
1.243, 4.481, 0.916, 0.905, 8.63, 0.373, 0.12
0.057, 6.677, 0.289, 0.465, 1.548, 0.918, 0.21
0.43, 3.755, 0.448, 0.569, 3.026, 0.67, 0.424
0.395, 4.964, 0.725, 0.517, 3.298, 0.63, 0.293
0.553, 3.587, 0.392, 1.012, 9.272, 0.572, 0.29
0.353, 3.65, 0.232, 0.681, 4.513, 0.715, 0.35
0.607, 3.997, 0.402, 1.108, 9.368, 0.603, 0.093
0.897, 3.766, 0.625, 0.984, 9.951, 0.445, 0.451
0.662, 3.937, 0.809, 0.863, 5.403, 0.528, 0.275
0.743, 3.935, 0.506, 0.899, 7.819, 0.521, 0.331
0.169, 6.18, 0.529, 0.503, 2.162, 0.781, 0.101
0.317, 3.628, 0.117, 0.968, 9.054, 0.702, 0.466
0.352, 3.818, 0.149, 0.755, 7.056, 0.685, 0.071
0.625, 3.58, 0.39, 0.71, 6.346, 0.568, 0.231
1.012, 4.273, 0.793, 0.961, 9.944, 0.423, 0.333
1.389, 4.335, 0.781, 0.873, 9.665, 0.357, 0.293
1.07, 3.77, 0.731, 0.716, 5.253, 0.446, 0.248
0.241, 5.16, 0.494, 0.571, 2.655, 0.754, 0.051
0.434, 3.885, 0.457, 0.878, 5.132, 0.626, 0.335
0.499, 3.902, 0.355, 0.719, 3.903, 0.635, 0.476
1.402, 4.069, 0.872, 0.885, 8.072, 0.358, 0.218
0.611, 3.605, 0.559, 0.985, 9.422, 0.545, 0.356
0.512, 4.651, 0.477, 0.725, 5.323, 0.587, 0.109
0.106, 7.199, 0.131, 0.486, 1.77, 0.871, 0.317
0.6, 3.784, 0.443, 1.028, 9.412, 0.562, 0.401
0.831, 3.898, 0.545, 0.832, 6.985, 0.491, 0.449
0.456, 3.797, 0.35, 0.837, 6.79, 0.62, 0.322
1.845, 3.873, 0.869, 0.931, 6.811, 0.323, 0.156
1.697, 4.24, 1.1, 0.943, 9.755, 0.296, 0.086
1.178, 4.2, 0.646, 0.96, 9.398, 0.393, 0.376
0.381, 3.778, 0.468, 0.784, 5.325, 0.652, 0.23
0.55, 3.249, 0.56, 1.119, 9.966, 0.588, 0.467
0.289, 3.472, 0.36, 0.746, 4.22, 0.729, 0.467
0.485, 3.443, 0.331, 0.794, 7.241, 0.601, 0.4
0.539, 4.645, 0.701, 0.737, 6.034, 0.535, 0.389
0.274, 4.332, 0.429, 0.6, 2.879, 0.741, 0.027
0.35, 3.591, 0.368, 0.916, 5.617, 0.691, 0.048
1.996, 3.585, 1.104, 0.748, 4.331, 0.305, 0.362
0.394, 4.092, 0.233, 0.956, 5.423, 0.688, 0.027
0.477, 3.291, 0.282, 0.993, 6.796, 0.67, 0.174
0.324, 4.072, 0.378, 0.698, 5.177, 0.673, 0.229
0.584, 3.773, 0.529, 0.927, 6.951, 0.577, 0.387
0.09, 6.485, 0.111, 0.346, 1.596, 0.872, 0.168
0.596, 3.525, 0.324, 0.97, 7.803, 0.585, 0.462
0.76, 4.361, 0.654, 0.881, 7.357, 0.503, 0.365
1.152, 3.938, 0.888, 1.012, 8.689, 0.395, 0.188
1.286, 3.531, 0.934, 0.918, 9.031, 0.379, 0.496
1.526, 4.684, 0.974, 0.898, 8.405, 0.327, 0.103
0.551, 3.881, 0.373, 0.973, 7.613, 0.589, 0.41
0.613, 3.892, 0.53, 0.872, 8.221, 0.549, 0.278
0.486, 4.167, 0.465, 0.689, 4.195, 0.612, 0.165
0.316, 4.648, 0.436, 0.643, 2.186, 0.731, 0.142
0.65, 3.521, 0.479, 0.89, 8.875, 0.534, 0.373
0.546, 4.06, 0.401, 0.873, 8.001, 0.587, 0.325
0.563, 3.791, 0.55, 0.823, 5.081, 0.589, 0.435
1.149, 4.083, 0.869, 0.887, 8.127, 0.398, 0.128
0.158, 4.625, 0.434, 0.441, 2.625, 0.774, 0.222
0.299, 3.872, 0.317, 0.799, 4.41, 0.702, 0.239
0.392, 4.101, 0.411, 0.652, 4.468, 0.646, 0.33
0.676, 3.385, 0.504, 0.918, 7.358, 0.553, 0.489
0.536, 3.73, 0.301, 0.966, 8.921, 0.593, 0.392
1.41, 3.644, 1.126, 0.709, 5.141, 0.361, 0.496
1.612, 4.634, 0.929, 0.799, 8.773, 0.321, 0.227
0.559, 4.497, 0.674, 0.717, 4.816, 0.571, 0.202
0.123, 4.7, 0.32, 0.455, 2.54, 0.83, 0.492
1.331, 4.491, 0.565, 0.897, 9.207, 0.388, 0.258
0.638, 4.504, 0.628, 0.892, 8.41, 0.529, 0.279
0.224, 4.069, 0.316, 0.6, 2.85, 0.788, 0.177
0.377, 4.148, 0.58, 0.729, 4.006, 0.65, 0.226
1.622, 3.716, 0.934, 0.97, 9.083, 0.338, 0.101
0.268, 4.324, 0.294, 0.429, 2.987, 0.753, 0.249
1.41, 4.125, 1.025, 0.905, 7.182, 0.37, 0.209
1.007, 4.474, 0.906, 0.94, 9.042, 0.417, 0.208
1.703, 3.808, 0.795, 0.899, 7.92, 0.338, 0.212
0.449, 3.216, 0.157, 0.873, 9.703, 0.632, 0.056
0.875, 4.33, 0.874, 1.041, 8.927, 0.456, 0.077
0.144, 4.869, 0.127, 0.434, 2.6, 0.831, 0.045
0.591, 4.473, 0.452, 0.782, 7.945, 0.563, 0.128
0.395, 3.252, 0.355, 0.916, 5.559, 0.67, 0.317
1.136, 4.666, 0.885, 0.891, 7.602, 0.402, 0.01
1.063, 4.129, 0.85, 0.88, 8.005, 0.407, 0.476
0.506, 4.098, 0.275, 0.904, 9.53, 0.609, 0.152
1.458, 3.591, 0.807, 0.928, 8.206, 0.37, 0.447
1.047, 4.15, 0.684, 1.01, 8.846, 0.418, 0.443
0.166, 5.251, 0.222, 0.395, 1.683, 0.872, 0.429
0.408, 3.774, 0.303, 0.896, 6.307, 0.654, 0.337
1.316, 4.396, 0.948, 0.775, 5.401, 0.372, 0.281
0.962, 4.564, 0.639, 0.713, 6.901, 0.446, 0.321
1.997, 3.952, 0.761, 0.894, 8.617, 0.297, 0.163
0.17, 3.792, 0.226, 0.683, 2.425, 0.835, 0.288
1.293, 5.314, 1.005, 0.825, 8.255, 0.355, 0.068
0.164, 5.238, 0.155, 0.478, 2.187, 0.856, 0.104
0.301, 3.357, 0.417, 0.573, 3.304, 0.733, 0.077
0.199, 9.459, 0.336, 0.225, 1.549, 0.773, 0.205
0.534, 3.752, 0.527, 1.042, 9.555, 0.565, 0.325
1.115, 3.805, 0.752, 0.928, 9.872, 0.418, 0.237
0.307, 4.669, 0.549, 0.548, 3.474, 0.685, 0.38
0.608, 3.591, 0.696, 0.799, 5.339, 0.559, 0.366
0.19, 5.612, 0.19, 0.544, 2.361, 0.819, 0.232
0.694, 4.349, 0.661, 0.934, 9.258, 0.519, 0.222
0.199, 4.44, 0.426, 0.504, 2.457, 0.8, 0.188
0.441, 3.789, 0.257, 0.815, 5.897, 0.645, 0.221
0.858, 4.19, 0.592, 0.957, 8.962, 0.481, 0.487
0.221, 4.757, 0.26, 0.347, 2.061, 0.776, 0.383
0.278, 4.317, 0.194, 0.925, 9.072, 0.697, 0.004
1.426, 4.256, 0.815, 0.807, 7.794, 0.353, 0.427
0.615, 3.895, 0.443, 0.912, 8.854, 0.533, 0.345
0.442, 4.031, 0.465, 0.737, 4.806, 0.629, 0.296
0.487, 3.469, 0.376, 0.847, 7.042, 0.597, 0.417
0.732, 3.994, 0.679, 0.851, 6.431, 0.5, 0.137
0.492, 3.8, 0.383, 0.95, 7.402, 0.639, 0.015
1.703, 4.2, 0.816, 1.061, 9.935, 0.33, 0.286
0.347, 3.77, 0.505, 0.595, 4.416, 0.62, 0.234
0.869, 3.997, 0.715, 0.908, 8.414, 0.476, 0.328
0.386, 4.337, 0.407, 0.577, 4.101, 0.651, 0.059
0.302, 4.048, 0.338, 0.813, 4.918, 0.721, 0.203
0.907, 4.294, 0.676, 0.866, 9.887, 0.452, 0.092
0.405, 4.151, 0.341, 0.68, 4.23, 0.676, 0.091
0.604, 3.814, 0.558, 0.708, 5.293, 0.564, 0.416
1.835, 4.348, 1.065, 0.768, 7.135, 0.289, 0.458
0.543, 4.22, 0.516, 0.772, 7.834, 0.565, 0.149
1.192, 3.837, 0.821, 0.785, 7.641, 0.395, 0.311
1.801, 4.888, 0.766, 0.793, 8.916, 0.297, 0.14
0.44, 3.463, 0.245, 0.988, 9.225, 0.632, 0.176
1.449, 4.258, 1.037, 0.73, 4.848, 0.359, 0.109
0.704, 4.492, 0.701, 1.055, 9.911, 0.508, 0.043
0.389, 3.641, 0.426, 0.885, 6.358, 0.653, 0.171
0.916, 3.856, 0.563, 0.877, 8.273, 0.46, 0.248
0.488, 3.758, 0.511, 1.023, 9.019, 0.584, 0.465
0.627, 4.558, 0.705, 0.694, 4.93, 0.522, 0.246
0.684, 4.292, 0.639, 0.954, 8.359, 0.509, 0.127
0.354, 3.541, 0.259, 0.893, 6.478, 0.673, 0.292
0.878, 3.5, 0.68, 0.889, 7.78, 0.491, 0.346
1.549, 3.844, 0.914, 0.832, 6.894, 0.344, 0.342
0.295, 4.329, 0.421, 0.486, 3.491, 0.7, 0.279
0.232, 3.862, 0.359, 0.708, 4.11, 0.739, 0.096
1.653, 3.887, 0.845, 0.839, 7.833, 0.328, 0.494
1.613, 4.642, 1.08, 0.748, 4.589, 0.34, 0.387
0.652, 3.904, 0.412, 0.746, 6.556, 0.551, 0.337
0.436, 2.981, 0.219, 1.01, 9.589, 0.666, 0.27
0.484, 4.449, 0.318, 0.878, 7.92, 0.594, 0.228
0.474, 4.194, 0.318, 0.852, 5.641, 0.632, 0.019
0.861, 3.83, 0.662, 0.946, 9.64, 0.476, 0.339
0.359, 3.251, 0.584, 0.666, 3.199, 0.713, 0.411
1.407, 3.516, 0.898, 1.007, 9.709, 0.367, 0.175
0.426, 4.057, 0.346, 0.938, 8.198, 0.662, 0.0
0.443, 4.511, 0.383, 0.735, 4.793, 0.645, 0.449
1.659, 3.946, 0.67, 0.882, 8.881, 0.329, 0.398
0.183, 3.54, 0.267, 0.62, 3.143, 0.822, 0.326
0.144, 4.766, 0.216, 0.426, 2.328, 0.82, 0.402
0.888, 4.058, 0.564, 0.951, 9.191, 0.466, 0.357
0.576, 3.372, 0.431, 0.746, 5.079, 0.587, 0.098
0.6, 3.907, 0.577, 0.965, 6.866, 0.592, 0.028
0.472, 4.115, 0.301, 1.041, 8.924, 0.599, 0.134
0.185, 4.005, 0.317, 0.564, 3.627, 0.78, 0.039
0.682, 3.801, 0.466, 1.04, 9.627, 0.575, 0.188
1.889, 4.873, 1.095, 0.661, 5.116, 0.289, 0.231
0.424, 3.669, 0.474, 0.814, 4.72, 0.635, 0.462
0.437, 4.798, 0.549, 0.568, 4.799, 0.605, 0.113
0.386, 3.958, 0.178, 0.956, 8.502, 0.64, 0.463
0.76, 4.016, 0.514, 0.813, 8.216, 0.508, 0.224
0.269, 3.747, 0.436, 0.542, 3.496, 0.721, 0.373
0.365, 3.997, 0.45, 0.711, 2.915, 0.721, 0.42
0.488, 3.542, 0.485, 0.975, 7.818, 0.618, 0.403
0.321, 3.88, 0.672, 0.639, 3.458, 0.674, 0.233
0.332, 4.21, 0.391, 0.478, 3.675, 0.683, 0.385
0.521, 3.522, 0.493, 0.985, 9.487, 0.583, 0.237
0.334, 4.782, 0.594, 0.435, 3.37, 0.684, 0.172
1.463, 4.262, 0.961, 0.881, 6.811, 0.358, 0.32
0.86, 4.42, 0.613, 0.814, 7.519, 0.48, 0.346
0.957, 3.806, 0.799, 0.952, 8.697, 0.445, 0.473
0.56, 4.074, 0.516, 0.839, 7.417, 0.582, 0.215
0.565, 3.568, 0.365, 0.75, 6.647, 0.59, 0.311
1.115, 4.048, 0.77, 0.984, 9.785, 0.4, 0.418
0.711, 4.127, 0.657, 0.82, 7.032, 0.517, 0.414
0.483, 3.053, 0.276, 0.921, 6.001, 0.638, 0.367
0.134, 7.426, 0.25, 0.307, 1.754, 0.801, 0.185
0.581, 4.222, 0.469, 0.987, 9.837, 0.559, 0.22
0.733, 3.891, 0.663, 0.901, 6.664, 0.525, 0.29
1.236, 4.794, 0.883, 0.909, 9.913, 0.378, 0.034
0.102, 6.791, 0.206, 0.39, 2.11, 0.866, 0.073
0.154, 5.826, 0.138, 0.042, 2.136, 0.814, 0.131
0.154, 4.318, 0.394, 0.284, 2.11, 0.8, 0.191
0.7, 3.813, 0.369, 1.047, 9.343, 0.546, 0.452
0.425, 3.863, 0.261, 0.88, 8.225, 0.621, 0.425
0.682, 4.473, 0.648, 0.722, 4.972, 0.545, 0.105
1.483, 3.873, 0.647, 0.926, 7.662, 0.348, 0.41
0.41, 3.327, 0.255, 0.973, 8.284, 0.652, 0.274
0.12, 7.698, 0.393, 0.31, 1.749, 0.825, 0.044
1.622, 4.721, 1.017, 0.847, 6.217, 0.335, 0.132
0.555, 3.451, 0.587, 1.016, 6.945, 0.591, 0.084
0.584, 3.658, 0.298, 0.847, 8.173, 0.595, 0.399
0.772, 4.457, 0.656, 0.864, 9.262, 0.485, 0.099
0.371, 4.206, 0.445, 0.778, 6.661, 0.658, 0.013
0.319, 4.396, 0.29, 0.818, 4.69, 0.693, 0.134
0.567, 3.727, 0.756, 0.703, 4.488, 0.559, 0.25
0.777, 4.429, 0.605, 0.937, 9.833, 0.478, 0.018
0.359, 3.872, 0.32, 0.749, 5.49, 0.647, 0.47
0.558, 3.981, 0.482, 1.019, 6.664, 0.599, 0.127
0.215, 3.956, 0.302, 0.385, 2.371, 0.79, 0.436
0.941, 3.705, 0.56, 0.889, 8.252, 0.489, 0.189
1.164, 4.212, 0.776, 0.928, 8.119, 0.401, 0.212
0.61, 3.82, 0.554, 0.864, 7.118, 0.569, 0.322
0.477, 3.829, 0.179, 0.922, 8.845, 0.611, 0.447
1.937, 4.416, 0.919, 0.788, 7.646, 0.285, 0.16
0.536, 3.622, 0.513, 0.989, 7.29, 0.593, 0.248
1.087, 4.596, 0.646, 0.843, 8.838, 0.428, 0.274
0.404, 3.983, 0.578, 0.811, 4.249, 0.646, 0.286
1.67, 4.008, 0.848, 0.93, 7.88, 0.339, 0.202
0.318, 4.17, 0.386, 0.559, 4.264, 0.661, 0.451
0.835, 3.946, 0.638, 0.983, 9.817, 0.481, 0.474
0.393, 2.994, 0.396, 0.886, 7.037, 0.68, 0.351
0.416, 4.32, 0.506, 0.516, 2.922, 0.655, 0.379
0.694, 3.953, 0.507, 0.875, 9.423, 0.518, 0.248
0.427, 3.245, 0.143, 0.944, 6.461, 0.694, 0.311
0.136, 3.917, 0.131, 0.461, 2.147, 0.877, 0.252
0.567, 4.209, 0.538, 0.876, 9.977, 0.526, 0.191
0.348, 3.174, 0.234, 1.045, 9.821, 0.69, 0.047
0.484, 4.519, 0.459, 0.656, 4.674, 0.607, 0.28
1.0, 4.166, 0.773, 0.941, 9.132, 0.415, 0.347
0.317, 3.801, 0.318, 1.008, 7.106, 0.674, 0.047
1.863, 3.581, 1.036, 1.057, 9.476, 0.312, 0.257
1.029, 3.199, 0.578, 0.888, 9.115, 0.444, 0.5
1.222, 3.976, 0.959, 0.642, 4.412, 0.4, 0.444
0.4, 4.408, 0.599, 0.646, 2.774, 0.667, 0.267
0.284, 3.921, 0.363, 0.555, 3.157, 0.772, 0.474
0.368, 3.929, 0.602, 0.716, 4.367, 0.625, 0.247
0.531, 3.809, 0.455, 0.671, 3.863, 0.618, 0.157
1.306, 4.067, 0.793, 0.897, 9.398, 0.368, 0.313
0.817, 4.617, 0.725, 0.96, 8.649, 0.478, 0.038
1.988, 3.438, 1.11, 1.086, 9.43, 0.304, 0.24
0.991, 4.127, 0.775, 0.956, 9.73, 0.432, 0.173
0.504, 3.531, 0.431, 0.814, 5.954, 0.623, 0.409
0.282, 3.265, 0.382, 0.76, 3.737, 0.737, 0.204
0.639, 4.237, 0.668, 0.756, 4.74, 0.534, 0.47
0.48, 4.796, 0.496, 0.801, 6.711, 0.606, 0.214
1.411, 4.532, 0.889, 0.853, 6.992, 0.36, 0.035
0.342, 3.87, 0.372, 0.895, 6.066, 0.698, 0.115
0.539, 3.584, 0.33, 1.019, 8.11, 0.584, 0.464
0.704, 4.065, 0.752, 0.731, 5.161, 0.508, 0.409
0.757, 4.632, 0.439, 0.768, 8.075, 0.507, 0.324
0.336, 3.964, 0.323, 0.566, 3.965, 0.682, 0.1
1.282, 4.056, 0.746, 0.998, 9.947, 0.381, 0.288
0.608, 4.111, 0.577, 0.981, 9.531, 0.534, 0.379
1.415, 4.345, 0.782, 0.817, 9.096, 0.353, 0.176
0.285, 4.227, 0.352, 0.458, 2.744, 0.747, 0.033
0.67, 4.157, 0.513, 0.906, 9.846, 0.526, 0.059
1.309, 3.441, 0.675, 0.887, 8.705, 0.384, 0.366
0.281, 3.065, 0.388, 0.812, 5.299, 0.718, 0.088
0.343, 4.283, 0.498, 0.883, 6.101, 0.644, 0.002
0.427, 4.384, 0.368, 0.791, 6.08, 0.603, 0.095
1.017, 3.881, 0.829, 0.89, 6.762, 0.427, 0.046
0.093, 7.06, 0.166, 0.303, 1.635, 0.918, 0.493
0.639, 4.105, 0.589, 0.977, 9.509, 0.527, 0.383
0.172, 5.163, 0.314, 0.367, 2.204, 0.791, 0.235
1.845, 3.717, 1.004, 1.061, 9.488, 0.304, 0.276
0.528, 4.163, 0.405, 1.078, 9.591, 0.589, 0.153
0.398, 3.569, 0.519, 0.784, 4.184, 0.67, 0.435
0.359, 3.458, 0.248, 0.961, 9.112, 0.658, 0.138
0.113, 7.007, 0.22, 0.421, 1.574, 0.878, 0.277
0.393, 3.848, 0.437, 0.802, 6.398, 0.63, 0.43
0.79, 4.04, 0.832, 0.855, 7.199, 0.494, 0.326
0.322, 3.732, 0.304, 0.87, 7.314, 0.658, 0.332
0.337, 4.345, 0.309, 0.601, 4.336, 0.694, 0.121
0.35, 4.13, 0.355, 0.87, 6.734, 0.676, 0.189
0.897, 3.341, 0.742, 0.874, 7.798, 0.464, 0.302
0.545, 4.138, 0.603, 0.722, 5.514, 0.558, 0.469
0.605, 3.646, 0.395, 0.902, 7.628, 0.56, 0.088
0.277, 4.884, 0.566, 0.64, 2.633, 0.735, 0.022
0.243, 3.913, 0.357, 0.586, 2.793, 0.771, 0.48
0.985, 3.664, 0.715, 0.895, 9.08, 0.441, 0.312
0.351, 3.468, 0.273, 0.88, 5.282, 0.708, 0.069
0.553, 3.156, 0.504, 1.039, 6.246, 0.606, 0.487
0.478, 3.126, 0.403, 0.92, 6.43, 0.634, 0.373
0.243, 4.448, 0.259, 0.501, 3.113, 0.773, 0.013
0.923, 4.082, 0.483, 0.925, 6.776, 0.48, 0.416
0.587, 3.913, 0.534, 0.965, 7.129, 0.567, 0.033
0.666, 3.832, 0.397, 0.943, 7.889, 0.541, 0.348
0.485, 3.629, 0.533, 0.798, 5.028, 0.631, 0.492
0.549, 3.96, 0.331, 0.813, 7.254, 0.592, 0.297
0.543, 3.617, 0.503, 0.985, 9.535, 0.572, 0.168
0.446, 3.438, 0.49, 0.637, 3.836, 0.65, 0.28
0.357, 5.023, 0.696, 0.521, 2.929, 0.66, 0.177
1.76, 3.874, 0.778, 0.866, 9.58, 0.297, 0.455
0.418, 3.261, 0.206, 0.912, 6.181, 0.658, 0.388
0.313, 4.826, 0.463, 0.639, 3.537, 0.669, 0.124
0.639, 4.081, 0.818, 0.796, 5.7, 0.538, 0.34
0.314, 4.49, 0.287, 0.834, 7.755, 0.636, 0.043
0.471, 4.279, 0.411, 1.043, 9.399, 0.598, 0.057
1.232, 4.096, 1.001, 0.834, 5.286, 0.39, 0.376
0.209, 6.347, 0.174, 0.384, 2.111, 0.788, 0.2
0.344, 3.176, 0.315, 0.824, 4.755, 0.697, 0.249
0.693, 4.503, 0.488, 0.878, 7.1, 0.522, 0.114
0.809, 4.228, 0.603, 0.815, 7.154, 0.481, 0.161
0.34, 4.405, 0.442, 0.637, 3.432, 0.684, 0.203
0.485, 4.142, 0.399, 0.891, 9.304, 0.595, 0.125
0.493, 4.082, 0.34, 0.949, 8.22, 0.621, 0.29
0.68, 4.265, 0.552, 1.052, 9.449, 0.553, 0.227
0.477, 3.789, 0.393, 0.819, 6.249, 0.62, 0.329
0.368, 3.823, 0.364, 0.589, 3.53, 0.675, 0.289
1.382, 3.639, 0.941, 0.792, 5.178, 0.363, 0.271
0.154, 5.115, 0.284, 0.481, 1.969, 0.865, 0.196
0.321, 3.696, 0.134, 0.87, 8.382, 0.704, 0.061
0.448, 3.683, 0.419, 0.817, 5.524, 0.627, 0.149
0.294, 4.688, 0.328, 0.745, 4.632, 0.686, 0.001
0.152, 4.519, 0.337, 0.376, 2.082, 0.811, 0.137
0.619, 3.706, 0.498, 1.077, 8.75, 0.564, 0.396
0.636, 3.354, 0.454, 0.738, 4.598, 0.579, 0.464
1.159, 4.249, 0.809, 0.734, 7.09, 0.374, 0.434
1.814, 4.08, 0.873, 0.882, 9.24, 0.309, 0.272
0.492, 3.988, 0.395, 0.829, 7.109, 0.601, 0.127
0.426, 5.226, 0.725, 0.561, 2.746, 0.631, 0.295
0.39, 3.851, 0.345, 0.754, 5.566, 0.665, 0.089
1.026, 4.473, 0.816, 0.832, 6.322, 0.432, 0.233
0.347, 3.122, 0.17, 0.945, 9.54, 0.654, 0.342
0.403, 4.086, 0.496, 0.718, 5.431, 0.651, 0.236
0.613, 4.394, 0.381, 0.906, 7.432, 0.553, 0.107
0.761, 3.777, 0.419, 0.964, 8.38, 0.508, 0.373
1.19, 4.428, 0.836, 0.896, 7.948, 0.398, 0.109
0.496, 3.98, 0.501, 0.74, 5.531, 0.613, 0.436
0.299, 4.887, 0.474, 0.448, 2.566, 0.748, 0.231
0.406, 4.53, 0.443, 0.795, 6.751, 0.586, 0.035
1.687, 3.647, 0.74, 0.882, 8.369, 0.329, 0.464
0.676, 4.252, 0.702, 0.758, 4.567, 0.539, 0.417
0.497, 3.843, 0.391, 1.061, 9.876, 0.602, 0.155
0.433, 4.104, 0.45, 0.745, 4.566, 0.639, 0.007
1.177, 4.494, 0.921, 0.759, 9.445, 0.379, 0.115
0.455, 3.638, 0.394, 0.766, 5.643, 0.63, 0.326
1.086, 4.241, 0.788, 0.816, 7.105, 0.413, 0.184
0.447, 4.149, 0.512, 0.771, 5.932, 0.619, 0.146
0.364, 3.712, 0.431, 0.601, 3.174, 0.691, 0.05
0.365, 4.013, 0.523, 0.701, 4.048, 0.677, 0.274
0.595, 3.538, 0.539, 0.999, 9.575, 0.553, 0.341
0.204, 4.196, 0.374, 0.622, 3.019, 0.77, 0.013
0.315, 3.728, 0.3, 0.869, 7.293, 0.66, 0.332
1.11, 3.972, 0.752, 0.806, 7.086, 0.418, 0.313
0.424, 4.645, 0.477, 0.683, 5.28, 0.606, 0.014
0.362, 3.498, 0.281, 0.943, 7.446, 0.675, 0.043
0.278, 3.783, 0.297, 0.541, 2.659, 0.744, 0.399
0.533, 3.851, 0.55, 1.039, 9.999, 0.566, 0.258
1.085, 4.05, 0.785, 0.946, 7.974, 0.417, 0.194
0.438, 4.04, 0.476, 0.728, 4.189, 0.641, 0.028
0.649, 4.474, 0.425, 0.903, 9.021, 0.534, 0.258
1.455, 2.966, 0.705, 0.96, 6.543, 0.382, 0.33
1.596, 3.961, 0.837, 0.851, 6.816, 0.351, 0.267
0.505, 4.512, 0.501, 0.577, 4.695, 0.587, 0.118
0.312, 4.804, 0.325, 0.512, 3.154, 0.706, 0.002
0.423, 3.016, 0.434, 0.791, 3.679, 0.651, 0.422
0.46, 2.842, 0.584, 0.688, 3.856, 0.659, 0.238
0.361, 3.662, 0.511, 0.901, 5.138, 0.661, 0.189
0.465, 3.865, 0.232, 0.968, 9.93, 0.621, 0.147
0.652, 4.435, 0.556, 0.96, 9.166, 0.524, 0.14
0.407, 4.153, 0.398, 0.779, 5.374, 0.651, 0.236
0.612, 3.893, 0.494, 0.933, 8.886, 0.556, 0.448
0.552, 3.92, 0.359, 0.863, 8.034, 0.586, 0.284
0.417, 3.231, 0.271, 0.884, 7.023, 0.654, 0.476
0.283, 4.535, 0.441, 0.674, 2.697, 0.746, 0.31
0.087, 5.881, 0.204, 0.39, 1.683, 0.883, 0.309
0.985, 4.361, 0.71, 0.751, 8.166, 0.43, 0.255
0.127, 5.508, 0.341, 0.427, 1.767, 0.849, 0.48
0.263, 4.115, 0.261, 0.594, 4.352, 0.732, 0.331
0.473, 3.631, 0.216, 0.941, 9.165, 0.612, 0.463
0.449, 3.88, 0.36, 0.888, 6.186, 0.647, 0.158
0.355, 3.129, 0.456, 0.816, 5.685, 0.672, 0.218
1.787, 4.155, 1.175, 0.745, 5.154, 0.326, 0.283
0.836, 4.08, 0.818, 0.776, 5.258, 0.481, 0.01
0.323, 3.61, 0.151, 0.781, 5.909, 0.7, 0.329
1.784, 4.507, 0.949, 0.91, 9.249, 0.303, 0.074
0.122, 5.397, 0.301, 0.379, 2.351, 0.813, 0.287
0.082, 7.362, 0.172, 0.318, 1.452, 0.916, 0.444
0.861, 3.695, 0.692, 1.07, 9.03, 0.495, 0.416
0.976, 4.169, 0.777, 1.098, 9.114, 0.439, 0.449
0.742, 3.508, 0.657, 0.826, 4.942, 0.545, 0.469
0.304, 3.537, 0.225, 0.861, 4.92, 0.736, 0.065
0.655, 4.222, 0.7, 0.884, 5.193, 0.547, 0.337
0.219, 5.591, 0.423, 0.424, 1.776, 0.808, 0.443
1.573, 3.896, 0.833, 0.898, 9.478, 0.33, 0.451
1.194, 3.614, 0.655, 1.072, 8.954, 0.423, 0.279
0.653, 4.215, 0.572, 0.797, 7.443, 0.526, 0.03
0.451, 4.26, 0.383, 0.81, 8.375, 0.606, 0.038
0.343, 3.747, 0.282, 0.923, 6.981, 0.671, 0.103
0.764, 4.026, 0.512, 0.853, 8.371, 0.515, 0.194
0.083, 9.245, 0.329, 0.497, 1.323, 0.869, 0.021
0.638, 4.803, 0.556, 0.894, 9.539, 0.51, 0.19
0.443, 3.3, 0.44, 0.848, 6.454, 0.623, 0.482
0.35, 3.87, 0.413, 0.795, 4.331, 0.693, 0.412
0.416, 3.954, 0.345, 0.952, 6.775, 0.641, 0.28
0.4, 3.495, 0.205, 0.781, 7.028, 0.657, 0.218
0.209, 4.407, 0.437, 0.566, 3.238, 0.725, 0.152
1.012, 4.1, 0.689, 0.922, 9.388, 0.435, 0.343
0.512, 3.225, 0.33, 0.903, 7.223, 0.626, 0.498
1.344, 4.791, 0.977, 0.813, 7.588, 0.356, 0.05
0.577, 4.002, 0.453, 1.013, 8.247, 0.573, 0.249
1.378, 3.738, 0.738, 0.898, 7.071, 0.38, 0.465
1.083, 4.85, 0.764, 0.796, 8.589, 0.401, 0.466
0.176, 5.847, 0.249, 0.484, 1.947, 0.832, 0.094
0.604, 4.086, 0.39, 0.879, 6.361, 0.585, 0.387
1.875, 3.94, 0.688, 0.826, 7.373, 0.315, 0.406
1.748, 3.471, 1.014, 1.085, 9.932, 0.335, 0.253
0.374, 3.254, 0.142, 1.026, 8.916, 0.699, 0.413
0.482, 3.745, 0.252, 0.99, 8.856, 0.64, 0.358
0.372, 3.84, 0.717, 0.709, 2.898, 0.669, 0.042
0.302, 4.75, 0.597, 0.517, 3.267, 0.659, 0.333
1.745, 4.562, 0.955, 0.946, 7.261, 0.313, 0.213
0.659, 3.678, 0.536, 0.852, 6.285, 0.552, 0.417
0.311, 4.406, 0.338, 0.637, 4.035, 0.726, 0.124
0.922, 3.918, 0.6, 0.816, 8.6, 0.46, 0.407
0.505, 3.808, 0.302, 0.988, 9.994, 0.599, 0.086
0.507, 3.888, 0.31, 0.948, 8.995, 0.592, 0.203
0.301, 4.188, 0.504, 0.566, 2.645, 0.725, 0.397
0.958, 4.124, 0.732, 1.025, 9.693, 0.449, 0.422
0.297, 3.631, 0.264, 0.805, 4.788, 0.727, 0.281
1.042, 4.824, 0.737, 0.757, 9.294, 0.425, 0.018
0.354, 4.21, 0.448, 0.667, 3.949, 0.69, 0.24
0.898, 3.368, 0.585, 0.945, 8.875, 0.474, 0.46
0.477, 3.791, 0.46, 0.76, 5.709, 0.589, 0.381
0.585, 3.511, 0.385, 0.954, 7.8, 0.577, 0.295
1.453, 4.811, 1.013, 0.758, 7.623, 0.33, 0.251
0.595, 3.769, 0.707, 0.85, 4.539, 0.567, 0.321
1.126, 3.906, 0.799, 0.795, 8.481, 0.409, 0.045
0.745, 3.356, 0.638, 0.984, 8.118, 0.527, 0.417
0.633, 4.162, 0.667, 0.791, 6.618, 0.538, 0.195
0.22, 4.579, 0.556, 0.525, 2.904, 0.744, 0.111
1.305, 3.998, 0.863, 0.96, 8.649, 0.371, 0.317
0.362, 3.831, 0.491, 0.624, 3.81, 0.679, 0.383
0.496, 4.29, 0.401, 0.782, 9.032, 0.577, 0.108
0.378, 4.109, 0.154, 1.041, 9.218, 0.667, 0.118
0.543, 3.647, 0.405, 0.893, 7.519, 0.605, 0.333
0.546, 4.01, 0.442, 0.795, 7.428, 0.577, 0.014
0.555, 3.794, 0.314, 0.916, 8.977, 0.6, 0.115
0.739, 4.359, 0.564, 0.839, 6.808, 0.514, 0.318
0.147, 5.961, 0.159, 0.422, 1.836, 0.843, 0.415
0.471, 4.596, 0.391, 0.722, 4.639, 0.612, 0.195
0.3, 3.918, 0.167, 0.662, 4.049, 0.725, 0.183
0.191, 4.178, 0.299, 0.485, 2.106, 0.844, 0.469
1.936, 3.857, 0.873, 1.012, 8.85, 0.315, 0.437
0.165, 4.726, 0.44, 0.483, 2.394, 0.791, 0.302
0.068, 6.097, 0.106, 0.268, 1.728, 0.904, 0.445
0.401, 3.985, 0.493, 0.699, 4.824, 0.648, 0.158
0.296, 3.346, 0.338, 0.864, 5.579, 0.704, 0.122
0.281, 3.942, 0.483, 0.549, 2.209, 0.726, 0.296
0.365, 4.792, 0.437, 0.57, 4.326, 0.635, 0.341
0.32, 4.16, 0.479, 0.484, 2.651, 0.716, 0.425
1.157, 3.704, 0.807, 0.916, 7.872, 0.41, 0.365
0.315, 3.566, 0.348, 0.78, 3.988, 0.712, 0.015
0.347, 3.377, 0.264, 0.915, 6.873, 0.666, 0.491
0.476, 3.153, 0.457, 0.898, 5.723, 0.635, 0.287
1.088, 4.023, 0.789, 0.813, 6.38, 0.43, 0.387
0.495, 3.475, 0.487, 0.782, 5.361, 0.63, 0.184
1.895, 3.926, 0.879, 1.0, 8.796, 0.316, 0.419
0.394, 3.631, 0.686, 0.779, 3.627, 0.658, 0.295
0.514, 3.7, 0.671, 0.627, 4.665, 0.579, 0.439
0.56, 3.892, 0.41, 0.95, 8.115, 0.595, 0.193
0.435, 4.248, 0.483, 0.837, 6.574, 0.618, 0.27
0.735, 4.121, 0.887, 0.708, 4.559, 0.499, 0.401
1.617, 3.981, 0.769, 0.877, 8.268, 0.341, 0.362
0.331, 3.707, 0.204, 0.825, 8.755, 0.666, 0.04
0.754, 4.49, 0.676, 0.927, 9.978, 0.484, 0.306
0.837, 3.264, 0.718, 1.099, 9.61, 0.478, 0.494
0.374, 2.974, 0.312, 1.0, 5.982, 0.693, 0.277
0.158, 6.228, 0.305, 0.438, 2.098, 0.797, 0.475
1.381, 4.153, 0.804, 0.911, 8.256, 0.367, 0.085
1.311, 3.985, 0.829, 0.811, 6.525, 0.391, 0.065
0.158, 6.257, 0.242, 0.248, 2.055, 0.797, 0.469
0.456, 2.749, 0.389, 0.84, 6.082, 0.626, 0.198
0.969, 4.611, 0.689, 0.878, 9.152, 0.431, 0.345
0.519, 4.41, 0.41, 0.911, 6.964, 0.563, 0.187
1.21, 4.933, 0.831, 0.813, 8.909, 0.386, 0.092
0.407, 3.738, 0.271, 1.074, 9.826, 0.621, 0.313
0.355, 3.906, 0.591, 0.704, 4.425, 0.648, 0.035
0.402, 4.123, 0.339, 0.645, 5.275, 0.631, 0.48
0.502, 3.661, 0.415, 0.884, 6.707, 0.622, 0.395
1.363, 3.439, 0.909, 0.916, 8.098, 0.365, 0.354
0.95, 3.862, 0.753, 0.916, 6.791, 0.465, 0.2
0.074, 7.271, 0.118, 0.369, 1.683, 0.933, 0.414
0.343, 3.482, 0.333, 0.89, 5.769, 0.686, 0.326
0.422, 4.034, 0.548, 0.65, 4.329, 0.653, 0.157
0.118, 8.681, 0.16, 0.512, 1.582, 0.897, 0.045
0.603, 3.65, 0.473, 1.045, 9.387, 0.566, 0.333
0.406, 3.276, 0.437, 1.088, 7.5, 0.671, 0.245
1.117, 4.682, 0.826, 0.916, 8.576, 0.398, 0.18
0.45, 4.713, 0.589, 0.607, 4.244, 0.605, 0.139
0.612, 4.444, 0.438, 0.772, 7.39, 0.544, 0.218
1.937, 3.34, 0.897, 0.999, 8.638, 0.311, 0.135
1.811, 4.892, 0.887, 0.967, 9.402, 0.299, 0.105
0.52, 3.383, 0.599, 0.816, 4.905, 0.596, 0.279
0.357, 3.132, 0.519, 0.951, 6.379, 0.662, 0.108
0.451, 4.275, 0.301, 0.847, 7.201, 0.623, 0.086
0.906, 4.364, 0.751, 0.869, 8.84, 0.448, 0.225
0.505, 3.696, 0.43, 1.072, 7.745, 0.616, 0.491
0.445, 3.811, 0.341, 0.862, 8.341, 0.622, 0.116
0.296, 3.756, 0.21, 0.663, 3.104, 0.768, 0.262
1.106, 3.628, 0.872, 0.835, 7.736, 0.408, 0.478
0.123, 7.341, 0.247, 0.43, 1.618, 0.868, 0.363
0.407, 4.285, 0.499, 0.821, 6.088, 0.608, 0.041
1.117, 4.323, 0.721, 0.913, 8.899, 0.401, 0.47
0.361, 3.353, 0.159, 1.12, 9.588, 0.702, 0.096
0.388, 3.604, 0.34, 0.834, 6.904, 0.666, 0.002
1.213, 3.351, 0.951, 1.004, 8.409, 0.399, 0.414
0.339, 3.746, 0.625, 0.68, 2.977, 0.697, 0.47
1.374, 4.244, 0.794, 0.807, 7.719, 0.367, 0.422
0.135, 4.583, 0.299, 0.568, 2.561, 0.83, 0.049
0.844, 4.244, 0.691, 1.03, 9.358, 0.459, 0.415
0.48, 3.683, 0.328, 0.878, 8.54, 0.612, 0.1
0.437, 3.916, 0.446, 0.893, 5.393, 0.639, 0.331
0.417, 4.063, 0.35, 0.765, 5.928, 0.652, 0.07
0.781, 4.056, 0.666, 0.67, 4.864, 0.483, 0.499
0.517, 3.724, 0.368, 0.912, 9.007, 0.587, 0.135
1.875, 3.663, 0.93, 0.866, 9.198, 0.298, 0.359
0.345, 4.456, 0.455, 0.774, 5.528, 0.63, 0.226
0.181, 5.912, 0.277, 0.48, 2.031, 0.842, 0.098
0.436, 4.107, 0.378, 0.849, 6.505, 0.634, 0.062
0.603, 3.8, 0.422, 0.905, 9.165, 0.555, 0.204
0.539, 3.795, 0.48, 0.978, 8.889, 0.608, 0.303
1.724, 3.549, 0.845, 0.984, 9.335, 0.328, 0.491
0.669, 3.907, 0.529, 0.747, 8.518, 0.506, 0.066
0.395, 4.512, 0.583, 0.508, 2.806, 0.675, 0.316
0.42, 4.08, 0.278, 0.979, 7.869, 0.669, 0.408
0.363, 3.803, 0.545, 0.655, 3.708, 0.676, 0.49
0.301, 3.62, 0.215, 0.415, 3.207, 0.728, 0.484
0.536, 3.603, 0.375, 0.805, 7.392, 0.573, 0.232
1.344, 3.693, 0.869, 0.741, 5.731, 0.388, 0.325
0.452, 3.601, 0.499, 0.686, 3.951, 0.618, 0.097
0.476, 4.045, 0.314, 0.976, 7.191, 0.644, 0.131
0.381, 3.526, 0.156, 0.883, 8.188, 0.683, 0.078
0.716, 3.971, 0.469, 0.819, 7.43, 0.524, 0.252
0.982, 4.316, 0.641, 0.914, 8.683, 0.444, 0.172
0.422, 4.086, 0.368, 0.842, 8.068, 0.612, 0.057
0.534, 3.417, 0.557, 0.923, 7.311, 0.584, 0.36
0.599, 3.992, 0.341, 0.983, 9.802, 0.56, 0.15
0.506, 4.204, 0.481, 0.919, 8.687, 0.58, 0.165
0.417, 3.917, 0.337, 0.728, 7.749, 0.612, 0.245
0.57, 3.86, 0.586, 1.195, 8.297, 0.581, 0.33
1.37, 4.492, 0.847, 0.829, 7.604, 0.367, 0.027

